On the Cycle Structure of Mallows Permutations

We study the length of cycles of random permutations drawn from the Mallows distribution. Under this distribution, the probability of a permutation $\pi \in \mathbb{S}_n$ is proportional to $q^{\textrm{inv}(\pi)}$ where $0<q\le 1$ and $\textrm{inv}(\pi)$ is the number of inversions in $\pi$. We show that the expected length of the cycle containing a given point is of order $\min\{(1-q)^{-2}, n\}$. This marks the existence of two asymptotic regimes: with high probability, when $n$ tends to infinity with $(1-q)^{-2} \ll n$ then all cycles have size $o(n)$ whereas when $n$ tends to infinity with $(1-q)^{-2}\gg n$ then macroscopic cycles, of size proportional to $n$, emerge. In the second regime, we prove that the distribution of normalized cycle lengths follows the Poisson-Dirichlet law, as in a uniformly random permutation. The results bear formal similarity with a conjectured localization transition for random band matrices. Further results are presented for the variance of the cycle lengths, the expected diameter of cycles and the expected number of cycles. The proofs rely on the exact sampling algorithm for the Mallows distribution and make use of a special diagonal exposure process for the graph of the permutation.

==> CycleLength1000n99q.dat <==
1	0.336985
2	0.2340222
3	0.1942341
4	0.172332
5	0.1581205
6	0.1472526
7	0.1393553
8	0.132964
9	0.1284228
10	0.12365
11	0.1201981
12	0.11814
13	0.1149278
14	0.113316
15	0.1120335
16	0.109048
17	0.1076967
18	0.1073664
19	0.1057939
20	0.105528
21	0.1035384
22	0.104885
23	0.1030722
24	0.102624
25	0.10249
26	0.1030042
27	0.1025271
28	0.101094
29	0.1013057
30	0.101682
31	0.1014506
32	0.100864
33	0.1008348
34	0.1007726
35	0.1005795
36	0.1003716
37	0.1014392
38	0.1008824
39	0.0996723
40	0.1009
41	0.1000154
42	0.1007202
43	0.0999277
44	0.099748
45	0.1018125
46	0.100234
47	0.1009137
48	0.0994416
49	0.0995582
50	0.09937
51	0.1001946
52	0.0993512
53	0.0984263
54	0.099225
55	0.0995775
56	0.1001672
57	0.1004283
58	0.1003052
59	0.0997926
60	0.099426
61	0.1008635
62	0.1003222
63	0.0994077
64	0.1028864
65	0.0992225
66	0.0987954
67	0.0987312
68	0.0999328
69	0.0995532
70	0.100142
71	0.1002662
72	0.0994608
73	0.1022
74	0.0988936
75	0.0991275
76	0.0987392
77	0.1004619
78	0.0996294
79	0.1008514
80	0.100728
81	0.0995895
82	0.0998022
83	0.0987202
84	0.0995232
85	0.1002405
86	0.1002416
87	0.099876
88	0.0998096
89	0.1001428
90	0.099324
91	0.1004094
92	0.1003076
93	0.0992961
94	0.0996964
95	0.1001205
96	0.0994944
97	0.1007442
98	0.1002834
99	0.1007919
100	0.10009
101	0.101101
102	0.0988992
103	0.0992405
104	0.1004224
105	0.1011885
106	0.0987178
107	0.0997454
108	0.1005804
109	0.1005198
110	0.099088
111	0.1004883
112	0.0993552
113	0.0970557
114	0.1013574
115	0.1000385
116	0.1019292
117	0.1007721
118	0.1002056
119	0.1016617
120	0.098712
121	0.1012286
122	0.1010282
123	0.0986829
124	0.0994356
125	0.1000875
126	0.1013796
127	0.1024382
128	0.09984
129	0.1004652
130	0.099541
131	0.1008831
132	0.0997128
133	0.098686
134	0.1009824
135	0.1003725
136	0.100776
137	0.1017499
138	0.0988908
139	0.1012198
140	0.100702
141	0.1000818
142	0.1017998
143	0.1010581
144	0.1019808
145	0.100717
146	0.1031344
147	0.0994602
148	0.098864
149	0.0994426
150	0.099615
151	0.09664
152	0.0981312
153	0.0978894
154	0.0988372
155	0.0988745
156	0.0995748
157	0.0982035
158	0.0979758
159	0.1004085
160	0.101152
161	0.1023316
162	0.0979938
163	0.0980119
164	0.1016636
165	0.0998415
166	0.098936
167	0.0999328
168	0.1014888
169	0.1008085
170	0.099433
171	0.0987354
172	0.098298
173	0.1023295
174	0.1004502
175	0.1006425
176	0.0992992
177	0.1024476
178	0.099057
179	0.1010992
180	0.099252
181	0.1005093
182	0.1010646
183	0.0994971
184	0.10074
185	0.100159
186	0.1013328
187	0.0983994
188	0.0999596
189	0.1021545
190	0.100681
191	0.0999121
192	0.09888
193	0.0999933
194	0.1003562
195	0.0984555
196	0.101528
197	0.1010216
198	0.1021086
199	0.0979478
200	0.10122
201	0.1000578
202	0.099788
203	0.1010534
204	0.1029792
205	0.1009215
206	0.0999718
207	0.0973107
208	0.1009008
209	0.0981046
210	0.100338
211	0.1017653
212	0.0995976
213	0.0997266
214	0.1043036
215	0.097137
216	0.0992088
217	0.0992775
218	0.100934
219	0.1009152
220	0.100892
221	0.1002235
222	0.1018314
223	0.1010636
224	0.0979328
225	0.09981
226	0.0995304
227	0.0986769
228	0.1001376
229	0.100989
230	0.10166
231	0.1015014
232	0.0998992
233	0.1006327
234	0.1039194
235	0.101943
236	0.0981052
237	0.102147
238	0.1003408
239	0.0993523
240	0.101352
241	0.0992679
242	0.0990264
243	0.0993384
244	0.0997716
245	0.0977305
246	0.0980556
247	0.1019369
248	0.1012088
249	0.101343
250	0.102825
251	0.0983418
252	0.09891
253	0.1003651
254	0.0984758
255	0.0980985
256	0.1004032
257	0.099459
258	0.0966468
259	0.0983941
260	0.097578
261	0.0988146
262	0.1041188
263	0.101518
264	0.0983928
265	0.101813
266	0.0971698
267	0.096921
268	0.0981952
269	0.0994493
270	0.102924
271	0.1007578
272	0.100504
273	0.0991809
274	0.0986674
275	0.099
276	0.1031964
277	0.1016867
278	0.1008306
279	0.0997425
280	0.102592
281	0.098912
282	0.099123
283	0.0982293
284	0.1014732
285	0.0998355
286	0.100815
287	0.0974652
288	0.0988704
289	0.1004275
290	0.101906
291	0.1010352
292	0.0963892
293	0.1003525
294	0.1003128
295	0.09853
296	0.0983608
297	0.1003266
298	0.0988466
299	0.1014507
300	0.1008
301	0.101738
302	0.1021062
303	0.1006869
304	0.0994688
305	0.102419
306	0.1024488
307	0.1009109
308	0.0996996
309	0.100734
310	0.100502
311	0.1004841
312	0.1002456
313	0.102038
314	0.0989414
315	0.1024065
316	0.0985604
317	0.0969703
318	0.1009332
319	0.1007402
320	0.096832
321	0.0994779
322	0.099981
323	0.0966093
324	0.1004076
325	0.099515
326	0.1002124
327	0.1005198
328	0.1006304
329	0.1005753
330	0.101607
331	0.0992338
332	0.1004632
333	0.100566
334	0.103373
335	0.1012035
336	0.0994224
337	0.0995498
338	0.0993382
339	0.0993948
340	0.102034
341	0.1000153
342	0.0992142
343	0.1014251
344	0.0981432
345	0.101982
346	0.0978488
347	0.0997625
348	0.1041912
349	0.098767
350	0.099645
351	0.1013688
352	0.0956384
353	0.100958
354	0.1047486
355	0.0995775
356	0.0994664
357	0.0994245
358	0.100956
359	0.1003046
360	0.097596
361	0.0993111
362	0.101903
363	0.102729
364	0.0976976
365	0.099791
366	0.1003938
367	0.1036408
368	0.0981824
369	0.0979326
370	0.097014
371	0.1024331
372	0.0993612
373	0.100337
374	0.0990352
375	0.0984
376	0.0990008
377	0.1054092
378	0.0999432
379	0.1019131
380	0.100168
381	0.1010412
382	0.0996638
383	0.1000779
384	0.1015296
385	0.0976745
386	0.102483
387	0.1009296
388	0.0980088
389	0.1007121
390	0.100854
391	0.1009562
392	0.1016064
393	0.097464
394	0.100667
395	0.0996585
396	0.1032372
397	0.0986545
398	0.1001766
399	0.0989919
400	0.1032
401	0.1017337
402	0.1023492
403	0.0993798
404	0.1012828
405	0.0962685
406	0.1021496
407	0.0982091
408	0.100572
409	0.1005322
410	0.102664
411	0.1015992
412	0.0999924
413	0.1002351
414	0.1001466
415	0.1008035
416	0.0976352
417	0.0974946
418	0.0970596
419	0.1067612
420	0.096894
421	0.099777
422	0.0990012
423	0.1019007
424	0.0993432
425	0.102085
426	0.1004934
427	0.1029924
428	0.1011364
429	0.1023594
430	0.101953
431	0.0997765
432	0.0983664
433	0.0979879
434	0.0995596
435	0.09483
436	0.0973588
437	0.0971451
438	0.0970608
439	0.1020236
440	0.097504
441	0.104076
442	0.1002014
443	0.1025988
444	0.0975024
445	0.0998135
446	0.0985214
447	0.0989658
448	0.0986048
449	0.1026414
450	0.101655
451	0.1000318
452	0.098084
453	0.0979839
454	0.1013328
455	0.0983255
456	0.0976752
457	0.0998545
458	0.1005768
459	0.1003374
460	0.099866
461	0.1013739
462	0.0977592
463	0.0991746
464	0.0986928
465	0.098394
466	0.1021006
467	0.0977898
468	0.098046
469	0.1010226
470	0.101191
471	0.1029606
472	0.10148
473	0.1007017
474	0.096459
475	0.098895
476	0.1000552
477	0.1006947
478	0.1009058
479	0.0985303
480	0.098928
481	0.1026935
482	0.1006898
483	0.1009953
484	0.098978
485	0.0989885
486	0.0989496
487	0.0994941
488	0.1005768
489	0.0982401
490	0.101136
491	0.0976599
492	0.1026804
493	0.1014594
494	0.097812
495	0.0961785
496	0.0992
497	0.1010401
498	0.0999486
499	0.0987521
500	0.09925
501	0.1041579
502	0.1015044
503	0.0984874
504	0.099792
505	0.1029695
506	0.1008458
507	0.1002339
508	0.1017524
509	0.0990514
510	0.104703
511	0.0977032
512	0.0992256
513	0.0991629
514	0.0972488
515	0.1031545
516	0.0992268
517	0.101849
518	0.102823
519	0.0959112
520	0.098124
521	0.0986774
522	0.1006938
523	0.0971734
524	0.0980404
525	0.09933
526	0.1024122
527	0.0978639
528	0.0998448
529	0.1015151
530	0.102926
531	0.1011024
532	0.0991116
533	0.1005771
534	0.0977754
535	0.1024525
536	0.1039304
537	0.1013319
538	0.1021662
539	0.1003618
540	0.099846
541	0.1030064
542	0.099728
543	0.1017582
544	0.0994432
545	0.099626
546	0.101829
547	0.1015779
548	0.0979276
549	0.1056276
550	0.102355
551	0.0941108
552	0.1009056
553	0.1033004
554	0.103598
555	0.0979575
556	0.10008
557	0.1023766
558	0.0978732
559	0.0965952
560	0.099176
561	0.0982872
562	0.1025088
563	0.0984124
564	0.1038888
565	0.0980275
566	0.0995594
567	0.0994518
568	0.0980368
569	0.1017941
570	0.098496
571	0.0973555
572	0.1021592
573	0.101421
574	0.0971208
575	0.0920575
576	0.1044288
577	0.09809
578	0.0966994
579	0.1019619
580	0.09918
581	0.1020236
582	0.0988818
583	0.1027829
584	0.1046528
585	0.0962325
586	0.0994442
587	0.1016097
588	0.1001364
589	0.0977151
590	0.097881
591	0.0947964
592	0.0975616
593	0.0947021
594	0.097416
595	0.1007335
596	0.099234
597	0.1017885
598	0.1053078
599	0.0973974
600	0.10278
601	0.0927343
602	0.1014972
603	0.1003392
604	0.0944052
605	0.098494
606	0.098475
607	0.0924461
608	0.1001984
609	0.1010331
610	0.101687
611	0.0981266
612	0.0946764
613	0.1007159
614	0.0955998
615	0.097908
616	0.097944
617	0.0980413
618	0.1018464
619	0.1041158
620	0.100936
621	0.1002294
622	0.1036874
623	0.1014867
624	0.1033968
625	0.099625
626	0.0997218
627	0.0995676
628	0.0930068
629	0.1013319
630	0.093429
631	0.0987515
632	0.098908
633	0.1003305
634	0.1021374
635	0.101727
636	0.1030956
637	0.0984802
638	0.1001022
639	0.1044765
640	0.099072
641	0.1010857
642	0.1011792
643	0.1011439
644	0.0998844
645	0.100233
646	0.0994194
647	0.0964677
648	0.1011528
649	0.0993619
650	0.10088
651	0.102207
652	0.0968872
653	0.098603
654	0.1001928
655	0.097857
656	0.1033856
657	0.0994698
658	0.1063328
659	0.1016178
660	0.104412
661	0.0969687
662	0.0977112
663	0.0962013
664	0.0990688
665	0.098154
666	0.1004994
667	0.1015841
668	0.099866
669	0.0982761
670	0.101907
671	0.1031327
672	0.0973728
673	0.096239
674	0.0958428
675	0.1038825
676	0.1030224
677	0.1024978
678	0.0977676
679	0.1011031
680	0.1003
681	0.0993579
682	0.0960938
683	0.1014938
684	0.1049256
685	0.099325
686	0.104272
687	0.0987219
688	0.0954256
689	0.101283
690	0.101223
691	0.0994349
692	0.1040076
693	0.0988911
694	0.0991726
695	0.100219
696	0.1024512
697	0.1030863
698	0.0979294
699	0.1000269
700	0.10115
701	0.1000327
702	0.0977184
703	0.0999666
704	0.1020096
705	0.0997575
706	0.0996166
707	0.0999698
708	0.105492
709	0.099969
710	0.096844
711	0.0994689
712	0.098968
713	0.0998913
714	0.1016022
715	0.102388
716	0.1006696
717	0.0991611
718	0.1004482
719	0.0990782
720	0.098136
721	0.1002911
722	0.102524
723	0.0973158
724	0.098826
725	0.0992525
726	0.1009866
727	0.0997444
728	0.102648
729	0.0995085
730	0.102711
731	0.1010242
732	0.0990396
733	0.1038661
734	0.0973284
735	0.0934185
736	0.1018624
737	0.1003057
738	0.1016964
739	0.1019081
740	0.103082
741	0.1029249
742	0.1006894
743	0.0985218
744	0.0998448
745	0.0985635
746	0.100337
747	0.1006956
748	0.0997832
749	0.1036616
750	0.102825
751	0.0968039
752	0.0988128
753	0.1003749
754	0.096889
755	0.1003395
756	0.1018332
757	0.0972745
758	0.1024816
759	0.099429
760	0.102372
761	0.1044092
762	0.1020318
763	0.0988085
764	0.1019176
765	0.100062
766	0.1043292
767	0.0996333
768	0.1039872
769	0.1035843
770	0.094325
771	0.0957582
772	0.0979668
773	0.1038912
774	0.1008522
775	0.0991225
776	0.0976208
777	0.1010877
778	0.1021514
779	0.1005689
780	0.103272
781	0.0993432
782	0.0914158
783	0.1012419
784	0.097216
785	0.097654
786	0.0967566
787	0.100736
788	0.100076
789	0.0977571
790	0.102463
791	0.1014062
792	0.0999504
793	0.0970632
794	0.1039346
795	0.102396
796	0.097908
797	0.0997047
798	0.1002288
799	0.1044293
800	0.09864
801	0.1014066
802	0.1011322
803	0.1048718
804	0.1006608
805	0.097888
806	0.097929
807	0.1028118
808	0.104636
809	0.1012059
810	0.093717
811	0.0976444
812	0.1018248
813	0.0969909
814	0.1010988
815	0.0947845
816	0.1027344
817	0.1001642
818	0.0975874
819	0.0984438
820	0.100696
821	0.0973706
822	0.1000374
823	0.0985131
824	0.1037416
825	0.0985875
826	0.0985418
827	0.0995708
828	0.0986976
829	0.1031276
830	0.10043
831	0.0985566
832	0.0995072
833	0.0963781
834	0.1037496
835	0.0949395
836	0.0994004
837	0.0963387
838	0.103912
839	0.1019385
840	0.098112
841	0.0953694
842	0.0967458
843	0.1016658
844	0.1007736
845	0.0952315
846	0.1042272
847	0.1009624
848	0.0998096
849	0.1012857
850	0.100385
851	0.0997372
852	0.0985764
853	0.0967302
854	0.094794
855	0.098667
856	0.1028056
857	0.1012974
858	0.099957
859	0.0990427
860	0.099416
861	0.0997899
862	0.0992162
863	0.1080476
864	0.1017792
865	0.094112
866	0.1027076
867	0.1025661
868	0.1023372
869	0.098197
870	0.099789
871	0.0969423
872	0.0978384
873	0.1040616
874	0.0992864
875	0.1000125
876	0.0992508
877	0.1019074
878	0.1073794
879	0.1017003
880	0.096536
881	0.097791
882	0.0977256
883	0.0998673
884	0.1051076
885	0.098058
886	0.099675
887	0.0956186
888	0.0988344
889	0.0928116
890	0.107601
891	0.1029996
892	0.1005284
893	0.1038559
894	0.1017372
895	0.0953175
896	0.1042944
897	0.0972348
898	0.0968044
899	0.096193
900	0.10323
901	0.0946951
902	0.1012044
903	0.0986979
904	0.0990784
905	0.0976495
906	0.1004754
907	0.0960513
908	0.0996984
909	0.0998991
910	0.10556
911	0.0969304
912	0.1031472
913	0.0935825
914	0.094142
915	0.1069635
916	0.0977372
917	0.0998613
918	0.1008882
919	0.1008143
920	0.099912
921	0.1067439
922	0.099576
923	0.0982995
924	0.100254
925	0.0999
926	0.1008414
927	0.1008576
928	0.1040288
929	0.0980095
930	0.099789
931	0.0964516
932	0.1014948
933	0.0986181
934	0.09807
935	0.1023825
936	0.1009944
937	0.1009149
938	0.1104964
939	0.0994401
940	0.096914
941	0.0965466
942	0.0977796
943	0.105616
944	0.0963824
945	0.099792
946	0.1017896
947	0.0960258
948	0.1003932
949	0.1011634
950	0.09975
951	0.0970971
952	0.0952
953	0.0953953
954	0.0964494
955	0.1024715
956	0.096078
957	0.0954129
958	0.0954168
959	0.0975303
960	0.10368
961	0.100905
962	0.10101
963	0.100152
964	0.095436
965	0.1079835
966	0.0991116
967	0.0990208
968	0.095348
969	0.0962217
970	0.090986
971	0.0901088
972	0.0999216
973	0.0986622
974	0.096913
975	0.0946725
976	0.0986736
977	0.0905679
978	0.0934968
979	0.0917323
980	0.092512
981	0.0974133
982	0.0915224
983	0.0935816
984	0.0889536
985	0.082346
986	0.0790772
987	0.0806379
988	0.0812136
989	0.0745706
990	0.067518
991	0.0616402
992	0.0557504
993	0.0537213
994	0.0455252
995	0.0381085
996	0.029382
997	0.0197406
998	0.0143712
999	0.0052947
1000	0.002


==> CycleLength1000n9q.dat <==
1	2.7934052
2	1.8277146
3	1.4852841
4	1.2801296
5	1.1428895
6	1.0436184
7	0.9649955
8	0.907548
9	0.8551809
10	0.813973
11	0.778151
12	0.7417128
13	0.7159022
14	0.6937714
15	0.6701475
16	0.65072
17	0.6320923
18	0.616833
19	0.6015343
20	0.588448
21	0.5748036
22	0.562727
23	0.5479451
24	0.5407944
25	0.531005
26	0.5215782
27	0.5131674
28	0.50624
29	0.494914
30	0.489699
31	0.4826421
32	0.4738784
33	0.4681644
34	0.463369
35	0.459046
36	0.4527864
37	0.4459166
38	0.43928
39	0.4348617
40	0.430948
41	0.4298686
42	0.425796
43	0.420712
44	0.4143436
45	0.4121955
46	0.4084892
47	0.4052904
48	0.4012176
49	0.3999919
50	0.39412
51	0.3933834
52	0.3869632
53	0.3862905
54	0.381591
55	0.3806715
56	0.3752448
57	0.3758637
58	0.372418
59	0.3723431
60	0.3618
61	0.3643957
62	0.3603006
63	0.3640329
64	0.3599808
65	0.356473
66	0.3557928
67	0.3534518
68	0.3482552
69	0.3507408
70	0.346185
71	0.3451026
72	0.3422736
73	0.3402968
74	0.3405776
75	0.339225
76	0.3328268
77	0.3363745
78	0.3352596
79	0.3301252
80	0.332864
81	0.3309579
82	0.3273358
83	0.3259576
84	0.324492
85	0.3242835
86	0.3235062
87	0.3216912
88	0.3222912
89	0.3198037
90	0.320877
91	0.3175081
92	0.3158176
93	0.3130566
94	0.3106042
95	0.3131865
96	0.3093984
97	0.3110596
98	0.308553
99	0.3077712
100	0.30828
101	0.3022425
102	0.3014202
103	0.3020166
104	0.3015792
105	0.3011925
106	0.3002874
107	0.295534
108	0.3005532
109	0.2986164
110	0.297198
111	0.2942499
112	0.2934848
113	0.2930429
114	0.28443
115	0.2913295
116	0.2866244
117	0.2866149
118	0.288746
119	0.2853858
120	0.2847
121	0.2862739
122	0.2849676
123	0.2792961
124	0.2825712
125	0.2782125
126	0.2747682
127	0.2751455
128	0.2732032
129	0.2729769
130	0.272025
131	0.2729647
132	0.2726064
133	0.2726101
134	0.2687906
135	0.268083
136	0.2695792
137	0.2662869
138	0.2635662
139	0.2619594
140	0.26306
141	0.2607936
142	0.2596186
143	0.2628197
144	0.2593872
145	0.2555915
146	0.2558212
147	0.2544423
148	0.2532872
149	0.2489194
150	0.24693
151	0.249905
152	0.249128
153	0.2487474
154	0.2421188
155	0.243319
156	0.2451072
157	0.2408694
158	0.244821
159	0.243429
160	0.235152
161	0.2360904
162	0.2351916
163	0.2367901
164	0.2343068
165	0.2380455
166	0.2313542
167	0.2317793
168	0.2306976
169	0.2319694
170	0.22406
171	0.2259765
172	0.221536
173	0.2208518
174	0.2221806
175	0.2211125
176	0.2182928
177	0.2158515
178	0.2172846
179	0.2160888
180	0.212364
181	0.211046
182	0.2119936
183	0.2126277
184	0.2111768
185	0.210604
186	0.2075574
187	0.2051016
188	0.2094132
189	0.2050272
190	0.201932
191	0.2018106
192	0.2011968
193	0.2033448
194	0.2002856
195	0.1988025
196	0.1943928
197	0.1976698
198	0.1924362
199	0.1914977
200	0.1913
201	0.1899048
202	0.1898194
203	0.1854811
204	0.18819
205	0.187411
206	0.1841434
207	0.1840644
208	0.1851824
209	0.1779635
210	0.177765
211	0.179561
212	0.1754512
213	0.1785792
214	0.1772134
215	0.1763215
216	0.1736424
217	0.174251
218	0.1687538
219	0.1685862
220	0.165682
221	0.1695954
222	0.1664334
223	0.1662019
224	0.1669248
225	0.1599975
226	0.1627426
227	0.1620326
228	0.1607628
229	0.1599336
230	0.157757
231	0.1568028
232	0.1566464
233	0.158673
234	0.1548378
235	0.151199
236	0.151866
237	0.1468926
238	0.1503446
239	0.1456705
240	0.149568
241	0.1449615
242	0.1466278
243	0.1450953
244	0.14274
245	0.141904
246	0.1435902
247	0.13832
248	0.1365488
249	0.1359291
250	0.138175
251	0.1369205
252	0.136332
253	0.1339888
254	0.1333246
255	0.1310955
256	0.1297152
257	0.1314812
258	0.1307028
259	0.1301993
260	0.12805
261	0.1274724
262	0.1272272
263	0.1261611
264	0.1268256
265	0.1210255
266	0.1231314
267	0.1229001
268	0.1199032
269	0.1206196
270	0.11718
271	0.1183457
272	0.1161984
273	0.1177995
274	0.116039
275	0.112805
276	0.1118628
277	0.1138747
278	0.113146
279	0.1108746
280	0.112868
281	0.1064428
282	0.1085418
283	0.1087003
284	0.1044268
285	0.1069605
286	0.1089088
287	0.1018276
288	0.1035072
289	0.1024216
290	0.102312
291	0.1023447
292	0.1001852
293	0.0987996
294	0.0999894
295	0.098707
296	0.0959336
297	0.0958419
298	0.0958964
299	0.0975637
300	0.09633
301	0.0943033
302	0.0927442
303	0.0909606
304	0.0901664
305	0.088877
306	0.0889236
307	0.0898896
308	0.0871024
309	0.0863037
310	0.085436
311	0.0856183
312	0.0867048
313	0.0815991
314	0.0853452
315	0.0821205
316	0.0831712
317	0.0797889
318	0.0817896
319	0.0803561
320	0.080064
321	0.0811167
322	0.0804034
323	0.0766156
324	0.0757512
325	0.075985
326	0.0776206
327	0.0731172
328	0.0758336
329	0.0751765
330	0.07326
331	0.0717939
332	0.072044
333	0.0704295
334	0.0727786
335	0.0720585
336	0.0708624
337	0.0688491
338	0.0653354
339	0.0658338
340	0.06647
341	0.0638693
342	0.0676476
343	0.0705208
344	0.06536
345	0.064308
346	0.0641138
347	0.0649584
348	0.0614916
349	0.0625408
350	0.060935
351	0.0638469
352	0.0617056
353	0.0608925
354	0.0596136
355	0.0593205
356	0.059808
357	0.0597261
358	0.0582824
359	0.0583734
360	0.055764
361	0.0544388
362	0.057196
363	0.0557931
364	0.056238
365	0.054385
366	0.0555588
367	0.0578759
368	0.0527344
369	0.0516969
370	0.052577
371	0.0486381
372	0.051336
373	0.0504296
374	0.0522104
375	0.05025
376	0.0497072
377	0.0499525
378	0.04914
379	0.0493079
380	0.047538
381	0.0464439
382	0.0490106
383	0.0509007
384	0.0453888
385	0.0446215
386	0.0451234
387	0.0458982
388	0.0452796
389	0.0461354
390	0.043485
391	0.0455906
392	0.0416304
393	0.0442125
394	0.0419216
395	0.043608
396	0.0390852
397	0.0417644
398	0.0394418
399	0.0387429
400	0.0384
401	0.0413832
402	0.0392754
403	0.0386074
404	0.0388648
405	0.0353565
406	0.0362152
407	0.0385022
408	0.0383112
409	0.0393049
410	0.036285
411	0.0348117
412	0.03502
413	0.0354767
414	0.0352728
415	0.0349845
416	0.034112
417	0.0343608
418	0.0345686
419	0.0339809
420	0.033474
421	0.0325854
422	0.0331692
423	0.0331209
424	0.0326056
425	0.032895
426	0.0331428
427	0.0326228
428	0.0306448
429	0.0306735
430	0.029627
431	0.0293942
432	0.0290736
433	0.0282749
434	0.0302932
435	0.027405
436	0.0293428
437	0.0294975
438	0.0263676
439	0.0281399
440	0.0275
441	0.0276066
442	0.0291278
443	0.0268458
444	0.0252192
445	0.0267445
446	0.026983
447	0.0255237
448	0.0262528
449	0.0250542
450	0.02538
451	0.025256
452	0.0254024
453	0.0249603
454	0.0234264
455	0.0234325
456	0.0222072
457	0.0218903
458	0.0230832
459	0.026163
460	0.023322
461	0.0231422
462	0.023562
463	0.0225481
464	0.0219008
465	0.0221805
466	0.0206904
467	0.0223226
468	0.0205452
469	0.022981
470	0.021197
471	0.019782
472	0.0203432
473	0.0198187
474	0.0209982
475	0.0190475
476	0.0186592
477	0.018126
478	0.0208886
479	0.0202617
480	0.019104
481	0.0174122
482	0.018075
483	0.0184989
484	0.0204732
485	0.0172175
486	0.018225
487	0.0182625
488	0.0171288
489	0.018582
490	0.017003
491	0.0168904
492	0.0176628
493	0.017748
494	0.0157092
495	0.016632
496	0.0177072
497	0.0161028
498	0.0156372
499	0.0169161
500	0.0152
501	0.0167334
502	0.0158632
503	0.0161463
504	0.0158256
505	0.0149985
506	0.0160908
507	0.0146016
508	0.0148844
509	0.0151173
510	0.013209
511	0.0136948
512	0.0134656
513	0.0142101
514	0.0140322
515	0.014523
516	0.013674
517	0.0131835
518	0.012691
519	0.0122484
520	0.012948
521	0.012504
522	0.0132588
523	0.0119244
524	0.0124712
525	0.013335
526	0.0117824
527	0.0127007
528	0.011616
529	0.0123786
530	0.012031
531	0.0133812
532	0.0120232
533	0.0110331
534	0.0116412
535	0.010486
536	0.0101304
537	0.012351
538	0.011298
539	0.0106722
540	0.010746
541	0.0100085
542	0.0101354
543	0.0104256
544	0.010336
545	0.010573
546	0.0094458
547	0.0092443
548	0.0083296
549	0.0079056
550	0.010505
551	0.0096976
552	0.00828
553	0.0089033
554	0.0081992
555	0.0101565
556	0.0101192
557	0.0087449
558	0.0088722
559	0.0086086
560	0.008512
561	0.0077418
562	0.0075308
563	0.0079946
564	0.0076704
565	0.009153
566	0.0083768
567	0.0083916
568	0.0078952
569	0.0067142
570	0.007239
571	0.0086792
572	0.0060632
573	0.0078501
574	0.0073472
575	0.006785
576	0.0061632
577	0.007501
578	0.0065892
579	0.0073533
580	0.006554
581	0.0062748
582	0.006693
583	0.0063547
584	0.0065992
585	0.006318
586	0.005567
587	0.0054591
588	0.0054096
589	0.0066557
590	0.007021
591	0.0059691
592	0.0060384
593	0.0069381
594	0.0065934
595	0.0061285
596	0.0048276
597	0.0048954
598	0.0052624
599	0.0058702
600	0.00468
601	0.0061302
602	0.0049966
603	0.0053064
604	0.0048924
605	0.005929
606	0.005151
607	0.0058879
608	0.0040128
609	0.0052374
610	0.005307
611	0.0044603
612	0.0054468
613	0.0053331
614	0.0049734
615	0.0047355
616	0.0038808
617	0.0041339
618	0.0039552
619	0.004952
620	0.005022
621	0.0042849
622	0.0046028
623	0.0042364
624	0.003744
625	0.0040625
626	0.0036934
627	0.0052668
628	0.0038936
629	0.0035853
630	0.002646
631	0.0039122
632	0.0037288
633	0.004431
634	0.0039308
635	0.0041275
636	0.003816
637	0.0034398
638	0.0033814
639	0.0041535
640	0.003904
641	0.0042306
642	0.003852
643	0.0028292
644	0.0034132
645	0.0027735
646	0.0031654
647	0.0029115
648	0.0036288
649	0.0030503
650	0.003055
651	0.0033852
652	0.002608
653	0.003265
654	0.0027468
655	0.003668
656	0.0027552
657	0.003285
658	0.0041454
659	0.002636
660	0.00297
661	0.0032389
662	0.0027804
663	0.0031824
664	0.002324
665	0.0027265
666	0.001998
667	0.0024679
668	0.0028056
669	0.002676
670	0.003015
671	0.002013
672	0.0028224
673	0.002692
674	0.002022
675	0.002025
676	0.0021632
677	0.0025726
678	0.002373
679	0.0023086
680	0.00204
681	0.0019749
682	0.0023188
683	0.0019124
684	0.002394
685	0.0015755
686	0.0035672
687	0.0022671
688	0.0018576
689	0.0011024
690	0.00276
691	0.0018657
692	0.0024912
693	0.0013167
694	0.0020126
695	0.0024325
696	0.0014616
697	0.0021607
698	0.002443
699	0.0018174
700	0.00112
701	0.0011216
702	0.0021762
703	0.0013357
704	0.0016896
705	0.0011985
706	0.0016944
707	0.0016968
708	0.001416
709	0.0014889
710	0.00142
711	0.0010665
712	0.001068
713	0.0009982
714	0.0011424
715	0.0015015
716	0.0012172
717	0.0013623
718	0.0011488
719	0.0007909
720	0.001656
721	0.0015141
722	0.0009386
723	0.0010122
724	0.001086
725	0.0012325
726	0.0008712
727	0.0013086
728	0.0009464
729	0.0005832
730	0.001095
731	0.0013889
732	0.000732
733	0.0005864
734	0.0008074
735	0.0006615
736	0.0005888
737	0.0013266
738	0.0010332
739	0.0014041
740	0.000888
741	0.0006669
742	0.0005936
743	0.0005944
744	0.000744
745	0.0009685
746	0.0005968
747	0.0009711
748	0.0011968
749	0.0006741
750	0.00075
751	0.0012767
752	0.000752
753	0.0004518
754	0.0005278
755	0.000604
756	0.000756
757	0.0006813
758	0.0008338
759	0.0008349
760	0.00076
761	0.0005327
762	0.0006858
763	0.0008393
764	0.0004584
765	0.0006885
766	0.000383
767	0.0004602
768	0.0006912
769	0.0008459
770	0.000924
771	0.0003084
772	0.000386
773	0.000773
774	0.0005418
775	0.00031
776	0.0004656
777	0.0006216
778	0.0001556
779	0.0003116
780	0.000312
781	0.0002343
782	0.0002346
783	0.0
784	0.0005488
785	0.0003925
786	0.000393
787	0.0003148
788	7.88e-05
789	0.0004734
790	0.000316
791	0.0
792	0.0003168
793	0.0002379
794	0.000794
795	0.000159
796	0.0001592
797	7.97e-05
798	0.0003192
799	0.0001598
800	0.00016
801	0.0002403
802	0.0002406
803	0.0001606
804	0.0002412
805	0.0002415
806	0.0001612
807	8.07e-05
808	8.08e-05
809	0.0005663
810	0.0
811	0.0002433
812	0.0001624
813	0.0001626
814	0.0002442
815	8.15e-05
816	8.16e-05
817	0.0001634
818	0.0001636
819	0.0002457
820	0.0
821	0.0
822	0.0
823	0.0002469
824	8.24e-05
825	0.0
826	0.0001652
827	0.0001654
828	0.0
829	8.29e-05
830	0.0
831	0.0
832	0.0001664
833	0.0
834	0.0
835	0.0
836	0.0
837	0.0
838	0.0
839	8.39e-05
840	0.0
841	0.0
842	0.0
843	8.43e-05
844	0.0
845	8.45e-05
846	0.0001692
847	8.47e-05
848	0.0
849	0.0
850	0.0
851	0.0
852	0.0
853	8.53e-05
854	0.0
855	0.0
856	0.0
857	0.0
858	0.0
859	0.0
860	0.0
861	0.0
862	0.0
863	0.0
864	0.0
865	8.65e-05
866	0.0
867	0.0
868	0.0
869	0.0
870	0.0
871	0.0
872	0.0
873	0.0
874	0.0
875	0.0
876	0.0
877	0.0
878	0.0
879	0.0
880	0.0
881	0.0
882	0.0
883	0.0
884	0.0
885	0.0
886	0.0
887	0.0
888	0.0
889	0.0
890	0.0
891	0.0
892	0.0
893	0.0
894	0.0
895	0.0
896	0.0
897	0.0
898	0.0
899	0.0
900	0.0
901	0.0
902	0.0
903	0.0
904	0.0
905	0.0
906	0.0
907	0.0
908	0.0
909	0.0
910	0.0
911	0.0
912	0.0
913	0.0
914	0.0
915	0.0
916	0.0
917	0.0
918	0.0
919	0.0
920	0.0
921	0.0
922	0.0
923	0.0
924	0.0
925	0.0
926	0.0
927	0.0
928	0.0
929	0.0
930	0.0
931	0.0
932	0.0
933	0.0
934	0.0
935	0.0
936	0.0
937	0.0
938	0.0
939	0.0
940	0.0
941	0.0
942	0.0
943	0.0
944	0.0
945	0.0
946	0.0
947	0.0
948	0.0
949	0.0
950	0.0
951	0.0
952	0.0
953	0.0
954	0.0
955	0.0
956	0.0
957	0.0
958	0.0
959	0.0
960	0.0
961	0.0
962	0.0
963	0.0
964	0.0
965	0.0
966	0.0
967	0.0
968	0.0
969	0.0
970	0.0
971	0.0
972	0.0
973	0.0
974	0.0
975	0.0
976	0.0
977	0.0
978	0.0
979	0.0
980	0.0
981	0.0
982	0.0
983	0.0
984	0.0
985	0.0
986	0.0
987	0.0
988	0.0
989	0.0
990	0.0
991	0.0
992	0.0
993	0.0
994	0.0
995	0.0
996	0.0
997	0.0
998	0.0
999	0.0
1000	0.0


==> CycleLength250n8q.dat <==
1	6.2791908
2	4.0121312
3	3.3193536
4	2.877592
5	2.583164
6	2.3743848
7	2.2089928
8	2.0810144
9	1.9756908
10	1.889684
11	1.8186432
12	1.7522496
13	1.6890172
14	1.6507008
15	1.605054
16	1.5708672
17	1.5379084
18	1.501704
19	1.468472
20	1.4464
21	1.4226576
22	1.391016
23	1.366292
24	1.343712
25	1.32489
26	1.3019448
27	1.2828348
28	1.256416
29	1.229774
30	1.20924
31	1.1910572
32	1.1687424
33	1.1449416
34	1.1205856
35	1.096564
36	1.0781856
37	1.0514068
38	1.02372
39	1.0066056
40	0.996288
41	0.9652548
42	0.9459408
43	0.9186004
44	0.8933584
45	0.862614
46	0.854772
47	0.8285724
48	0.7998528
49	0.780766
50	0.759
51	0.7423764
52	0.7180368
53	0.70013
54	0.6778296
55	0.664752
56	0.6364064
57	0.6272736
58	0.6051952
59	0.585634
60	0.557736
61	0.5523428
62	0.5297776
63	0.5174568
64	0.4958464
65	0.486382
66	0.470976
67	0.452786
68	0.4396336
69	0.4266132
70	0.405328
71	0.3962936
72	0.3822624
73	0.3704312
74	0.3601728
75	0.34311
76	0.3352512
77	0.3198888
78	0.3128112
79	0.3009268
80	0.2872
81	0.274266
82	0.2667624
83	0.2623796
84	0.2503536
85	0.24463
86	0.2324064
87	0.2216412
88	0.2144736
89	0.206658
90	0.199584
91	0.1858948
92	0.1826016
93	0.1756584
94	0.1699144
95	0.166896
96	0.153792
97	0.1514364
98	0.1529584
99	0.1395504
100	0.13252
101	0.1308556
102	0.1237872
103	0.1183264
104	0.119184
105	0.110166
106	0.1053216
107	0.1007512
108	0.0984528
109	0.0898596
110	0.09042
111	0.08769
112	0.0798784
113	0.0762524
114	0.0777024
115	0.073232
116	0.0699248
117	0.0661284
118	0.0623984
119	0.0614516
120	0.059664
121	0.0567732
122	0.0520696
123	0.0520044
124	0.0506416
125	0.05075
126	0.0455112
127	0.0446532
128	0.0444928
129	0.0381324
130	0.03926
131	0.0361036
132	0.0356928
133	0.0339416
134	0.031356
135	0.03105
136	0.0306272
137	0.0271808
138	0.0276
139	0.0271328
140	0.021056
141	0.0240264
142	0.0215272
143	0.0230516
144	0.0198144
145	0.021228
146	0.0181624
147	0.0175224
148	0.0176416
149	0.0164496
150	0.015
151	0.0156436
152	0.0138624
153	0.0132192
154	0.0141064
155	0.01116
156	0.0126048
157	0.0112412
158	0.0111232
159	0.010176
160	0.009728
161	0.0094668
162	0.0096552
163	0.0086716
164	0.006232
165	0.007326
166	0.0067728
167	0.0072812
168	0.0059136
169	0.0059488
170	0.0068
171	0.0054036
172	0.006192
173	0.005882
174	0.0043848
175	0.00462
176	0.004576
177	0.004248
178	0.0044144
179	0.0035084
180	0.00252
181	0.0030408
182	0.0026936
183	0.0032208
184	0.0026496
185	0.00296
186	0.002232
187	0.0014212
188	0.002256
189	0.002268
190	0.00114
191	0.0016808
192	0.0017664
193	0.0016984
194	0.0016296
195	0.001326
196	0.0010976
197	0.0014972
198	0.0009504
199	0.000398
200	0.0008
201	0.000804
202	0.0005656
203	0.000406
204	0.000408
205	0.000328
206	0.0004944
207	0.0001656
208	0.000416
209	0.000418
210	0.000168
211	0.0001688
212	0.0001696
213	0.0002556
214	0.0002568
215	0.000172
216	0.0
217	8.68e-05
218	0.0
219	0.0002628
220	8.8e-05
221	0.0
222	0.0
223	0.0
224	0.0
225	0.0
226	0.0
227	0.0
228	0.0
229	0.0
230	0.0
231	0.0
232	0.0
233	0.0
234	0.0
235	0.0
236	0.0
237	0.0
238	0.0
239	0.0
240	0.0
241	0.0
242	0.0
243	0.0
244	0.0
245	0.0
246	0.0
247	0.0
248	0.0
249	0.0
250	0.0


==> CycleLength50n9q.dat <==
1	4.437782
2	3.076388
3	2.650014
4	2.407016
5	2.25988
6	2.16456
7	2.111466
8	2.06832
9	2.035872
10	2.02234
11	2.021888
12	2.01024
13	2.016456
14	1.99486
15	2.00478
16	1.982656
17	1.995324
18	1.986552
19	2.012822
20	2.00184
21	2.003106
22	1.990472
23	2.003438
24	1.996464
25	1.99425
26	1.9929
27	2.022354
28	2.003456
29	1.982208
30	2.0256
31	1.991998
32	1.991424
33	1.97736
34	1.98764
35	2.02209
36	2.002968
37	1.9869
38	2.008908
39	1.98861
40	1.98632
41	1.96021
42	1.947624
43	1.882368
44	1.811392
45	1.76832
46	1.633644
47	1.416862
48	1.178592
49	0.805266
50	0.3762


==> KappaDist.dat <==
index	distr
0	2.076796256039363e-68
1	2.0560282934789656e-64
2	5.037656112558624e-61
3	5.43078171614735e-58
4	3.260080386877001e-55
5	1.2398711071949607e-52
6	3.2415838717920955e-50
7	6.163566434066654e-48
8	8.881848704888458e-46
9	1.0010198095847042e-43
10	9.045503368798102e-42
11	6.6864542496568905e-40
12	4.1108632197448074e-38
13	2.1315218610485043e-36
14	9.432215426423226e-35
15	3.5986565722882075e-33
16	1.1943498596960755e-31
17	3.4751972420387065e-30
18	8.926629308639895e-29
19	2.0367295473177086e-27
20	4.1506790545941857e-26
21	7.592971399525304e-25
22	1.2524942086970728e-23
23	1.8706830409386674e-22
24	2.539343305539183e-21
25	3.143701801673929e-20
26	3.560766953285896e-19
27	3.700893597726944e-18
28	3.539284733601811e-17
29	3.122278083456214e-16
30	2.546835950126263e-15
31	1.9251387378087406e-14
32	1.351300066799435e-13
33	8.824937523389251e-13
34	5.371953617453723e-12
35	3.053219823511885e-11
36	1.622897804106017e-10
37	8.079691044649908e-10
38	3.773082132357873e-09
39	1.654970103226753e-08
40	6.827165520529308e-08
41	2.652057174865995e-07
42	9.712412470454824e-07
43	3.357054782090556e-06
44	1.0963253568106299e-05
45	3.3861932270896176e-05
46	9.901410432036152e-05
47	0.00027434609817906917
48	0.0007209463942421844
49	0.001798371735454277
50	0.004261700089379299
51	0.00960181878926899
52	0.02058344796884915
53	0.04201368893820065
54	0.08170970404127027
55	0.15151558518841685
56	0.26805370184245453
57	0.45272759151263253
58	0.7304036901807687
59	1.1262916023127434
60	1.660898142847559
61	2.3435463490572306
62	3.165692835001073
63	4.095882557731276
64	5.078335833468979
65	6.0366425551176786
66	6.882846356085675
67	7.530633816507888
68	7.909921841693837
69	7.979410015092364
70	7.733972378405786
71	7.205064036884208
72	6.454188717656347
73	5.561276717913913
74	4.610969725798237
75	3.679988614006842
76	2.828032780056533
77	2.0933866603947235
78	1.4930726086159878
79	1.0263950575954366
80	0.6802717304630381
81	0.43482368235425445
82	0.26812182779568655
83	0.15953702397461944
84	0.09162630298663596
85	0.05080708204509723
86	0.027207393088153696
87	0.014074034137760006
88	0.007034398755588111
89	0.0033979518227553102
90	0.0015866894596737564
91	0.00071639304467477
92	0.0003128191771194823
93	0.00013213369535642355
94	5.4001450529459544e-05
95	2.135798186455589e-05
96	8.176495513109747e-06
97	3.030495639756808e-06
98	1.0876394175983071e-06
99	3.7806328484387917e-07
100	1.273016467703461e-07
101	4.1531096781222505e-08
102	1.3129882562098197e-08
103	4.0232117678101395e-09
104	1.1950456498917016e-09
105	3.4416684446987883e-10
106	9.61165917381333e-11
107	2.603411902197911e-11
108	6.8402435092815795e-12
109	1.743620486975778e-12
110	4.312710492864491e-13
111	1.0352172291054033e-13
112	2.4118991390638967e-14
113	5.455011050050873e-15
114	1.197849155111207e-15
115	2.5541042135061444e-16
116	5.288882458071269e-17
117	1.0637406325404469e-17
118	2.078311953463779e-18
119	3.944976624197651e-19
120	7.275977827045883e-20
121	1.304082436272358e-20
122	2.2716321036081176e-21
123	3.8462879032226696e-22
124	6.330923257500268e-23
125	1.0131260748371398e-23
126	1.5764490656552634e-24
127	2.3854172352097853e-25
128	3.510458337612162e-26
129	5.024867642805075e-27
130	6.996683444912105e-28
131	9.477881818083564e-29
132	1.2491819921228382e-29
133	1.602059509646158e-30
134	1.9994588936190554e-31
135	2.4286722113809708e-32
136	2.871368232840451e-33
137	3.3045530568138785e-34
138	3.702371798846407e-35
139	4.038589799168918e-36
140	4.2894358844942934e-37
141	4.436382827191327e-38
142	4.4684130054072594e-39
143	4.383383919149266e-40
144	4.188258582977125e-41
145	3.898167735839872e-42
146	3.5344784149835294e-43
147	3.1222098039385755e-44
148	2.6872272181077e-45
149	2.2536441413468447e-46
150	1.8417789327107942e-47
151	1.4668743896238226e-48
152	1.138631438589346e-49
153	8.614682965083418e-51
154	6.353190757552115e-52
155	4.567421293705394e-53
156	3.2011533643604775e-54
157	2.1873955355739843e-55
158	1.4573449077505232e-56
159	9.467599556832503e-58
160	5.997742460358693e-59
161	3.705387407393322e-60
162	2.2325663187116064e-61
163	1.3119784971424654e-62
164	7.520157456420385e-64
165	4.204660140435669e-65
166	2.2933170910815134e-66
167	1.2202580705308301e-67
168	6.334588378970496e-69
169	3.2084009771794236e-70
170	1.585573779586375e-71
171	7.646022033052904e-73
172	3.597984335700704e-74
173	1.6522685984135239e-75
174	7.404954322485007e-77
175	3.2389694097438294e-78
176	1.3827895644773746e-79
177	5.762247003758958e-81
178	2.3438813236886775e-82
179	9.306973480295948e-84
180	3.6077072482476704e-85
181	1.3652890612399846e-86
182	5.044390637928595e-88
183	1.8197158559898345e-89
184	6.409570510675476e-91
185	2.204470060114102e-92
186	7.403696075135946e-94
187	2.4281805600064823e-95
188	7.777142366840306e-97
189	2.432675613947239e-98
190	7.431758555529566e-100
191	2.217482143681888e-101
192	6.462603203388518e-103
193	1.839717361422395e-104
194	5.115736640501269e-106
195	1.3896187969414594e-107
196	3.6874858105555e-109
197	9.559358248817389e-111
198	2.4210687764896264e-112
199	5.990755816517292e-114


==> KappaDist01p.dat <==
index	a01
0	0
1	-4.3171247416484704e-05
2	0.2499825641177705
3	1.0974248251392877
4	2.0232414495790607
5	2.552494674734196
6	3.2266848391965866
7	4.069517842760965
8	4.736428940709153
9	5.309484652500799
10	6.092576686032446
11	6.737714370645801
12	7.303139473405231
13	8.06675376725176
14	8.602759768131405
15	9.219498055536233
16	9.972233883846906
17	10.402864178969889
18	11.089105781722923
19	11.598481255495358
20	12.188134042139925
21	12.78378667289618
22	13.279806874506077
23	13.937550796058826
24	14.353836206323013
25	15.013911849346275
26	15.40251447327441
27	16.03139809777342
28	16.421707322010274
29	17.031373308805147
30	17.41086266485963
31	18.01343095576081
32	18.37232396268932
33	18.942788797048813
34	19.31031526508591
35	19.81804267653567
36	20.229911665077413
37	20.67372498653441
38	21.136193771900846
39	21.518858472803853
40	22.033668291190285
41	22.360506214058873
42	22.825283742903427
43	23.203664489922303
44	23.584475660021432
45	24.051437889638574
46	24.363107233883195
47	24.787368128777704
48	25.161237675531098
49	25.49752743879983
50	25.949694063461674
51	26.24580529824311
52	26.594779699600373
53	27.025919046773843
54	27.298061617866487
55	27.647148262906168
56	28.04712244379077
57	28.314436844100776
58	28.652150888435347
59	29.039866126865554
60	29.2949951958498
61	29.61213779863528
62	30.0053998669897
63	30.242836127583903
64	30.53307462513009
65	30.891914616486517
66	31.163090858241656
67	31.422989557098447
68	31.73867945619601
69	32.06183076426215
70	32.29049251316122
71	32.563351615610124
72	32.89168487711137
73	33.14362004518621
74	33.376296178218475
75	33.651341905910684
76	33.97867058433871
77	34.18569460164492
78	34.41397735170698
79	34.68092441823976
80	34.99485565901442
81	35.18588739685564
82	35.402507041951736
83	35.65289388186789
84	35.94374565621314
85	36.14616575155879
86	36.345732511764965
87	36.57365097080988
88	36.83511713383113
89	37.07164681311935
90	37.25091105102171
91	37.45314814586888
92	37.68226019853694
93	37.9427179283044
94	38.126962854860054
95	38.302703090356495
96	38.49931130477485
97	38.72001008359869
98	38.96844668738588
99	39.13318052791187
100	39.299204952846445
101	39.48324033853254
102	39.6878231899884
103	39.915790181566045
104	40.09243598497234
105	40.24421085588744
106	40.41083507843876
107	40.59422166671555
108	40.79648534882778
109	41.01101266066663
110	41.14592803276986
111	41.29258875047658
112	41.45238470880599
113	41.62683512356243
114	41.81760108108463
115	42.014750401693114
116	42.14092857526518
117	42.277026221235054
118	42.424100727471
119	42.58329564054489
120	42.75584797180661
121	42.943095929581716
122	43.081878682050764
123	43.203781454725004
124	43.33440181708356
125	43.47456078683333
126	43.62513727183795
127	43.78707223134698
128	43.96137301866955
129	44.084070249017365
130	44.19669107007487
131	44.31648691555923
132	44.44405740538934
133	44.580038015416164
134	44.72510224365798
135	44.879963837090884
136	45.02590183859636
137	45.125958308113105
138	45.2315839812373
139	45.34319377522995
140	45.461223098584945
141	45.58612888231011
142	45.71839062174238
143	45.85851142876524
144	46.00404445569042
145	46.094205972395436
146	46.188738280684255
147	46.28792625579267
148	46.39206596374133
149	46.501465105123756
150	46.61644345333915
151	46.73733328702868
152	46.864479816392304
153	46.99824160298905
154	47.080305967871915
155	47.16503442432982
156	47.25335421024757
157	47.34546104566961
158	47.44155638455543
159	47.541847564094155
160	47.64654794612843
161	47.75587705059068
162	47.87006068082959
163	47.9893310406841
164	48.066375094038314
165	48.141571165613755
166	48.21946482502415
167	48.300179414268854
168	48.38384064689516
169	48.47057663698733
170	48.560517922595814
171	48.65379748365666
172	48.75055075444394
173	48.85091563059251
174	48.955032470724404
175	49.03706042849013
176	49.10252794741185
177	49.16993534668634
178	49.239355297894306
179	49.310861109815086
180	49.38452672042005
181	49.460426685970496
182	49.538636167309015
183	49.619230913430115
184	49.70228724241394
185	49.787882019804684
186	49.87609263451443
187	49.96699697233176
188	50.03591510022694
189	50.09274517373779
190	50.15092772205929
191	50.21050185473516
192	50.27150656498903
193	50.333980717769236
194	50.3979630366989
195	50.463492089998674
196	50.530606275447745
197	50.59934380444668
198	50.66974268524437
199	50.74184070538943
200	50.81567541346547
201	50.89128410016807
202	50.968703778780146
203	51.0285969452708
204	51.07676124540026
205	51.1258023621807
206	51.17573826741159
207	51.226586606425464
208	51.278364692519226
209	51.33108950113868
210	51.38477766385041
211	51.439445462133556
212	51.49510882102311
213	51.55178330263445
214	51.60948409959827
215	51.668226028433246
216	51.72802352288306
217	51.78889062724309
218	51.85084098970095
219	51.91388785571417
220	51.97804406144716
221	52.02599455963649
222	52.06569698795459
223	52.10590948577197
224	52.1466379940781
225	52.18788817298575
226	52.22966540188429
227	52.27197477959823
228	52.314821124562044
229	52.35820897502147
230	52.402142589270966
231	52.446625945936034
232	52.49166274430884
233	52.53725640474461
234	52.58341006912582
235	52.63012660140069
236	52.67740858820179
237	52.725258339550095
238	52.77367788964937
239	52.82266899777519
240	52.872233149262414
241	52.92237155659463
242	52.97308516059837
243	53.014725056337035
244	53.045978309466996
245	53.0774721303111
246	53.109206836583624
247	53.141182588814566
248	53.173399392678036
249	53.20585710132919
250	53.23855541775122
251	53.271493897113814
252	53.3046719491442
253	53.33808884051179
254	53.37174369722712
255	53.405635507055635
256	53.439763121946804
257	53.47412526047865
258	53.508720510317964
259	53.54354733069593
260	53.57860405489918
261	53.61388889277579
262	53.64939993325589
263	53.68513514688628
264	53.72109238837852
265	53.757269399169616
266	53.79366380999464
267	53.83027314347034
268	53.86709481668873
269	53.90412614381974
270	53.94136433872183
271	53.978806517559406
272	54.009999175781154
273	54.03296030639453
274	54.055983114634614
275	54.0790662721127
276	54.102208399023574
277	54.12540806594762
278	54.1486637956323
279	54.17197406475294
280	54.19533730565279
281	54.21875190806236
282	54.242216220797765
283	54.2657285534382
284	54.28928717798222
285	54.31289033048277
286	54.336536212660896
287	54.360222993497764
288	54.38394881080508
289	54.40771177277356
290	54.431509959499365
291	54.4553414244883
292	54.4792041961376
293	54.50309627919517
294	54.5270156561961
295	54.55096028887622
296	54.57492811956268
297	54.598917072541255
298	54.62292505540035
299	54.64694996035148
300	54.670989665526136
301	54.695042036248964
302	54.719104926287024
303	54.743176179075164
304	54.76725362891733
305	54.79133510216382
306	54.81541841836427
307	54.83950139139652
308	54.86358183057113
309	54.88765754171167
310	54.91172632821063
311	54.935785992061035
312	54.95983433486381
313	54.98386915881075
314	55.00482385649258
315	55.0194859051185
316	55.0341130695755
317	55.04870445232687
318	55.06325915548572
319	55.07777628134169
320	55.09225493287107
321	55.10669421423056
322	55.12109323123488
323	55.13545109181851
324	55.149766906481716
325	55.1640397887212
326	55.178268855445474
327	55.192453227375346
328	55.20659202942962
329	55.22068439109635
330	55.234729446789736
331	55.248726336193116
332	55.262674204588066
333	55.27657220317
334	55.29041948935041
335	55.30421522704608
336	55.31795858695532
337	55.33164874682176
338	55.3452848916856
339	55.358866214122806
340	55.37239191447235
341	55.3858612010518
342	55.399273290361414
343	55.41262740727707
344	55.42592278523217
345	55.439158666388806
346	55.452334301798416
347	55.46544895155211
348	55.47850188492094
349	55.49149238048635
350	55.50441972626097
351	55.51728321980008
352	55.530082168303785
353	55.542815888710415
354	55.555483707781015
355	55.568084962175426
356	55.58061899852008
357	55.593085173467635
358	55.605482853748825
359	55.617811416216576
360	55.63007024788272
361	55.64225874594748
362	55.65437631782183
363	55.66642238114312
364	55.67839636378399
365	55.69029770385489
366	55.7021258497003
367	55.71388025988898
368	55.72556040319826
369	55.73716575859273
370	55.748695815197436
371	55.7601500722657
372	55.77152803914193
373	55.78282923521934
374	55.79405318989305
375	55.80519944250848
376	55.81626754230535
377	55.82725704835738
378	55.83816752950799
379	55.848998564301944
380	55.859749740913266
381	55.87042065706957
382	55.88101091997289
383	55.89152014621711
384	55.90194796170241
385	55.91229400154652
386	55.922557909993124
387	55.932739340317625
388	55.94283795473013
389	55.95285342427614
390	55.96278542873476
391	55.97263365651476
392	55.982397804548555
393	55.99207757818419
394	56.00102876569642
395	56.00687576377615
396	56.01266686052696
397	56.01840201261318
398	56.02408117958356
399	56.029704323821306
400	56.03527141049318
401	56.04078240749785
402	56.04623728541347
403	56.05163601744452
404	56.05697857936807
405	56.062264949479435
406	56.06749510853729
407	56.07266903970835
408	56.077786728511576
409	56.082848162762055
410	56.08785333251449
411	56.09280223000649
412	56.09769484960157
413	56.10253118773194
414	56.107311242841234
415	56.112035015327024
416	56.11670250748334
417	56.12131372344314
418	56.12586866912075
419	56.13036735215444
420	56.13480978184894
421	56.139195969118234
422	56.143525926428346
423	56.147799667740394
424	56.152017208453834
425	56.15617856534991
426	56.16028375653543
427	56.16433280138673
428	56.16832572049411
429	56.172262535606436
430	56.17614326957627
431	56.17996794630528
432	56.18373659069014
433	56.18744922856879
434	56.19110588666726
435	56.19470659254685
436	56.19825137455192
437	56.20174026175811
438	56.205173283921134
439	56.20855047142616
440	56.21187185523765
441	56.21513746684993
442	56.21834733823824
443	56.22150150181043
444	56.22459999035935
445	56.227642837015765
446	56.23063007520204
447	56.2335617385864
448	56.23643786103793
449	56.239258476582215
450	56.242023619357745
451	56.24473332357295
452	56.247387623464036
453	56.24998655325346
454	56.25253014710924
455	56.25501843910495
456	56.25745146318046
457	56.25982925310349
458	56.2621518424319
459	56.26441926447675
460	56.26663155226616
461	56.26878873850995
462	56.270890855565064
463	56.272937935401835
464	56.27493000957099
465	56.276867109171526
466	56.27874926481936
467	56.28057650661683
468	56.28234886412299
469	56.28406636632473
470	56.28572904160878
471	56.287336917734486
472	56.28889002180744
473	56.290388380253965
474	56.29183201879645
475	56.2932209624295
476	56.29455523539695
477	56.29583486116976
478	56.29705986242468
479	56.29823026102391
480	56.29934607799543
481	56.30040733351438
482	56.30141404688516
483	56.302366236524456
484	56.30326391994514
485	56.304107113740976
486	56.30489583357225
487	56.30563009415226
488	56.306309909234606
489	56.30693529160147
490	56.307506253052644
491	56.30802280439553
492	56.30848495543591
493	56.30889271496971
494	56.3092460907755
495	56.309545089608
496	56.30978971719234
497	56.30997997821929
498	56.3101158763413
499	56.31019741416946
500	56.31022459327129
501	56.31019741416946
502	56.3101158763413
503	56.30997997821929
504	56.30978971719234
505	56.309545089608
506	56.3092460907755
507	56.30889271496971
508	56.30848495543591
509	56.30802280439553
510	56.307506253052644
511	56.30693529160147
512	56.306309909234606
513	56.30563009415226
514	56.30489583357225
515	56.304107113740976
516	56.30326391994514
517	56.302366236524456
518	56.30141404688516
519	56.30040733351438
520	56.29934607799543
521	56.29823026102391
522	56.29705986242468
523	56.29583486116976
524	56.29455523539695
525	56.2932209624295
526	56.29183201879645
527	56.290388380253965
528	56.28889002180744
529	56.287336917734486
530	56.28572904160878
531	56.28406636632473
532	56.28234886412299
533	56.28057650661683
534	56.27874926481936
535	56.276867109171526
536	56.27493000957099
537	56.272937935401835
538	56.270890855565064
539	56.26878873850995
540	56.26663155226616
541	56.26441926447675
542	56.2621518424319
543	56.25982925310349
544	56.25745146318046
545	56.255018439104944
546	56.25253014710924
547	56.24998655325346
548	56.247387623464036
549	56.24473332357295
550	56.242023619357745
551	56.239258476582215
552	56.23643786103793
553	56.2335617385864
554	56.23063007520204
555	56.227642837015765
556	56.224599990359344
557	56.22150150181043
558	56.21834733823824
559	56.21513746684993
560	56.21187185523765
561	56.20855047142616
562	56.205173283921134
563	56.20174026175811
564	56.19825137455192
565	56.19470659254685
566	56.19110588666726
567	56.18744922856879
568	56.18373659069014
569	56.17996794630528
570	56.17614326957627
571	56.172262535606436
572	56.16832572049411
573	56.16433280138673
574	56.16028375653542
575	56.15617856534991
576	56.152017208453834
577	56.147799667740394
578	56.143525926428346
579	56.139195969118234
580	56.13480978184894
581	56.13036735215444
582	56.12586866912075
583	56.12131372344314
584	56.11670250748334
585	56.112035015327024
586	56.107311242841234
587	56.10253118773194
588	56.09769484960157
589	56.09280223000649
590	56.08785333251449
591	56.082848162762055
592	56.077786728511576
593	56.07266903970835
594	56.06749510853729
595	56.062264949479435
596	56.05697857936807
597	56.05163601744452
598	56.04623728541347
599	56.04078240749785
600	56.03527141049317
601	56.029704323821306
602	56.02408117958356
603	56.01840201261318
604	56.01266686052696
605	56.00687576377615
606	56.00102876569642
607	55.99207757818419
608	55.982397804548555
609	55.97263365651476
610	55.962785428734755
611	55.95285342427614
612	55.94283795473013
613	55.93273934031762
614	55.922557909993124
615	55.91229400154651
616	55.90194796170241
617	55.89152014621711
618	55.88101091997289
619	55.87042065706957
620	55.859749740913266
621	55.84899856430194
622	55.83816752950799
623	55.82725704835738
624	55.81626754230535
625	55.80519944250848
626	55.79405318989305
627	55.78282923521933
628	55.77152803914192
629	55.7601500722657
630	55.748695815197436
631	55.73716575859273
632	55.72556040319825
633	55.713880259888974
634	55.7021258497003
635	55.69029770385489
636	55.67839636378399
637	55.666422381143114
638	55.65437631782183
639	55.64225874594748
640	55.63007024788272
641	55.61781141621657
642	55.605482853748825
643	55.593085173467635
644	55.58061899852008
645	55.568084962175426
646	55.55548370778101
647	55.542815888710415
648	55.530082168303785
649	55.51728321980007
650	55.50441972626097
651	55.49149238048634
652	55.47850188492094
653	55.46544895155211
654	55.452334301798416
655	55.439158666388806
656	55.42592278523217
657	55.412627407277064
658	55.399273290361414
659	55.385861201051796
660	55.37239191447235
661	55.358866214122806
662	55.3452848916856
663	55.33164874682176
664	55.31795858695532
665	55.30421522704608
666	55.29041948935041
667	55.27657220317
668	55.26267420458806
669	55.248726336193116
670	55.234729446789736
671	55.22068439109635
672	55.20659202942962
673	55.19245322737534
674	55.17826885544547
675	55.1640397887212
676	55.149766906481716
677	55.1354510918185
678	55.12109323123488
679	55.10669421423056
680	55.092254932871064
681	55.077776281341684
682	55.06325915548572
683	55.04870445232687
684	55.0341130695755
685	55.0194859051185
686	55.00482385649257
687	54.98386915881075
688	54.9598343348638
689	54.93578599206103
690	54.91172632821062
691	54.88765754171167
692	54.86358183057113
693	54.83950139139651
694	54.81541841836427
695	54.79133510216381
696	54.76725362891733
697	54.74317617907516
698	54.719104926287024
699	54.695042036248964
700	54.670989665526136
701	54.64694996035148
702	54.622925055400344
703	54.598917072541255
704	54.57492811956268
705	54.55096028887622
706	54.5270156561961
707	54.50309627919517
708	54.479204196137594
709	54.455341424488296
710	54.431509959499365
711	54.40771177277355
712	54.38394881080507
713	54.36022299349776
714	54.33653621266089
715	54.312890330482766
716	54.28928717798221
717	54.265728553438194
718	54.24221622079776
719	54.21875190806236
720	54.19533730565279
721	54.17197406475293
722	54.148663795632295
723	54.12540806594762
724	54.10220839902357
725	54.0790662721127
726	54.05598311463461
727	54.03296030639452
728	54.009999175781154
729	53.9788065175594
730	53.941364338721826
731	53.90412614381973
732	53.86709481668872
733	53.830273143470336
734	53.79366380999464
735	53.75726939916961
736	53.721092388378516
737	53.68513514688628
738	53.649399933255886
739	53.61388889277578
740	53.57860405489917
741	53.54354733069592
742	53.50872051031796
743	53.47412526047865
744	53.4397631219468
745	53.405635507055635
746	53.37174369722711
747	53.33808884051179
748	53.30467194914419
749	53.27149389711381
750	53.23855541775122
751	53.20585710132919
752	53.17339939267803
753	53.14118258881456
754	53.109206836583624
755	53.077472130311094
756	53.04597830946699
757	53.01472505633703
758	52.973085160598366
759	52.922371556594626
760	52.872233149262414
761	52.82266899777518
762	52.77367788964936
763	52.72525833955009
764	52.677408588201786
765	52.63012660140069
766	52.58341006912581
767	52.5372564047446
768	52.49166274430884
769	52.44662594593603
770	52.40214258927096
771	52.35820897502147
772	52.31482112456204
773	52.27197477959823
774	52.22966540188429
775	52.18788817298575
776	52.14663799407809
777	52.10590948577196
778	52.06569698795459
779	52.02599455963648
780	51.97804406144715
781	51.913887855714165
782	51.85084098970094
783	51.788890627243084
784	51.728023522883056
785	51.66822602843324
786	51.60948409959826
787	51.55178330263445
788	51.4951088210231
789	51.439445462133556
790	51.3847776638504
791	51.33108950113868
792	51.27836469251922
793	51.226586606425464
794	51.17573826741159
795	51.12580236218069
796	51.07676124540026
797	51.02859694527079
798	50.96870377878014
799	50.891284100168065
800	50.81567541346546
801	50.74184070538942
802	50.669742685244366
803	50.59934380444668
804	50.53060627544774
805	50.463492089998674
806	50.3979630366989
807	50.333980717769236
808	50.27150656498903
809	50.21050185473516
810	50.150927722059286
811	50.09274517373779
812	50.03591510022693
813	49.96699697233176
814	49.87609263451443
815	49.78788201980468
816	49.70228724241394
817	49.619230913430115
818	49.53863616730901
819	49.460426685970496
820	49.38452672042005
821	49.310861109815086
822	49.2393552978943
823	49.16993534668634
824	49.10252794741185
825	49.03706042849013
826	48.955032470724404
827	48.85091563059251
828	48.75055075444394
829	48.65379748365666
830	48.560517922595814
831	48.47057663698733
832	48.38384064689516
833	48.300179414268854
834	48.21946482502415
835	48.141571165613755
836	48.066375094038314
837	47.9893310406841
838	47.87006068082959
839	47.75587705059068
840	47.64654794612843
841	47.541847564094155
842	47.44155638455543
843	47.34546104566961
844	47.25335421024757
845	47.16503442432982
846	47.080305967871915
847	46.99824160298905
848	46.864479816392304
849	46.73733328702868
850	46.61644345333916
851	46.501465105123756
852	46.39206596374133
853	46.28792625579267
854	46.18873828068426
855	46.09420597239544
856	46.00404445569042
857	45.85851142876525
858	45.71839062174238
859	45.58612888231012
860	45.46122309858495
861	45.343193775229956
862	45.23158398123731
863	45.12595830811311
864	45.02590183859637
865	44.879963837090884
866	44.72510224365798
867	44.58003801541617
868	44.444057405389344
869	44.31648691555924
870	44.19669107007487
871	44.08407024901737
872	43.961373018669555
873	43.78707223134699
874	43.62513727183796
875	43.47456078683334
876	43.33440181708357
877	43.203781454725004
878	43.08187868205077
879	42.94309592958173
880	42.75584797180662
881	42.58329564054489
882	42.42410072747101
883	42.27702622123506
884	42.14092857526518
885	42.01475040169312
886	41.81760108108464
887	41.62683512356244
888	41.452384708805994
889	41.29258875047659
890	41.14592803276986
891	41.01101266066664
892	40.79648534882779
893	40.594221666715555
894	40.410835078438765
895	40.244210855887445
896	40.09243598497235
897	39.91579018156605
898	39.68782318998841
899	39.483240338532546
900	39.29920495284645
901	39.13318052791187
902	38.968446687385885
903	38.72001008359869
904	38.49931130477486
905	38.302703090356495
906	38.12696285486006
907	37.942717928304404
908	37.682260198536945
909	37.45314814586889
910	37.25091105102171
911	37.07164681311935
912	36.83511713383113
913	36.57365097080988
914	36.345732511764965
915	36.14616575155879
916	35.943745656213146
917	35.65289388186789
918	35.402507041951736
919	35.18588739685564
920	34.99485565901442
921	34.68092441823976
922	34.41397735170698
923	34.18569460164492
924	33.97867058433871
925	33.651341905910684
926	33.376296178218475
927	33.14362004518621
928	32.89168487711137
929	32.563351615610124
930	32.29049251316122
931	32.06183076426215
932	31.73867945619601
933	31.422989557098447
934	31.163090858241656
935	30.891914616486513
936	30.533074625130087
937	30.242836127583903
938	30.0053998669897
939	29.61213779863528
940	29.2949951958498
941	29.03986612686555
942	28.652150888435347
943	28.314436844100776
944	28.04712244379077
945	27.647148262906164
946	27.298061617866487
947	27.02591904677384
948	26.594779699600373
949	26.245805298243106
950	25.949694063461674
951	25.497527438799825
952	25.161237675531094
953	24.7873681287777
954	24.363107233883195
955	24.051437889638574
956	23.584475660021432
957	23.203664489922303
958	22.825283742903427
959	22.360506214058873
960	22.033668291190285
961	21.51885847280385
962	21.136193771900842
963	20.673724986534406
964	20.22991166507741
965	19.81804267653567
966	19.31031526508591
967	18.94278879704881
968	18.37232396268932
969	18.01343095576081
970	17.41086266485963
971	17.031373308805147
972	16.421707322010274
973	16.03139809777342
974	15.402514473274408
975	15.013911849346274
976	14.353836206323011
977	13.93755079605882
978	13.279806874506075
979	12.783786672896175
980	12.188134042139923
981	11.598481255495354
982	11.089105781722921
983	10.402864178969887
984	9.972233883846902
985	9.219498055536231
986	8.602759768131403
987	8.066753767251758
988	7.303139473405229
989	6.737714370645796
990	6.092576686032445
991	5.309484652500797
992	4.73642894070915
993	4.069517842760965
994	3.226684839196586
995	2.552494674734195
996	2.0232414495790607
997	1.097424825139287
998	0.2499825641177704
999	-4.3171247412709945e-05
1000	-0.99


==> KappaDist50p.dat <==
index	a50
0	0
1	0.49494927470089745
2	1.4794889050001254
3	2.452662767148115
4	3.4127675934455146
5	4.35717157942925
6	5.282023597835462
7	6.181807809104192
8	7.048671381654916
9	7.8550822940806455
10	8.66923060536645
11	9.492132872157478
12	10.30786024333988
13	11.101411971629071
14	11.851509506699527
15	12.604520589894207
16	13.360189736481878
17	14.098269156268326
18	14.80043767347361
19	15.509520413422521
20	16.21343728753588
21	16.886785568034107
22	17.556510298403648
23	18.225114816730418
24	18.865781620890193
25	19.505364491186572
26	20.139735159446143
27	20.74824553024863
28	21.362101867079662
29	21.958593730340848
30	22.54502684692594
31	23.129708851172733
32	23.69286257593592
33	24.260297130187343
34	24.80693055022927
35	25.355461020570978
36	25.887652598695848
37	26.417559120435335
38	26.93547882821026
39	27.448099225103668
40	27.95122840578027
41	28.44829905212673
42	28.93612614677272
43	29.419280318489516
44	29.891685011917136
45	30.362075526601597
46	30.8195208927143
47	31.277541491186508
48	31.72114952952172
49	32.166230060385345
50	32.59779178216695
51	33.02824144270367
52	33.45019745478249
53	33.864727968750664
54	34.27848703549463
55	34.68008904685233
56	35.0820034983083
57	35.474442871058706
58	35.860924195643214
59	36.24674508798998
60	36.621542227483516
61	36.994866255495324
62	37.36304635639219
63	37.722733947213705
64	38.08250760043435
65	38.434386704007295
66	38.78007428560587
67	39.125846789621
68	39.4632696158749
69	39.795456482460885
70	40.1275677577295
71	40.45180812549197
72	40.770866540385114
73	41.089740777910215
74	41.401921971145605
75	41.70837573706709
76	42.0139840629926
77	42.3153214384209
78	42.60999420832764
79	42.90230064826074
80	43.1933784209423
81	43.477460796561836
82	43.75752843000489
83	44.036942174562746
84	44.312012150505886
85	44.58136433324812
86	44.848076370865385
87	45.11415120218016
88	45.374730980244166
89	45.63069927964293
90	45.88457537496423
91	46.137556945148056
92	46.38517478574162
93	46.6286177768691
94	46.86998415884849
95	47.110567245938654
96	47.34642337149241
97	47.57810846392368
98	47.807398851072215
99	48.03589979546119
100	48.26116267268773
101	48.48198341177649
102	48.6998916726316
103	48.916273245331176
104	49.13159428432262
105	49.34267762866374
106	49.550218761586606
107	49.75543011518405
108	49.959417019652705
109	50.16196387385652
110	50.360482774695875
111	50.55585409294804
112	50.74906032568443
113	50.940999891313695
114	51.131792857380496
115	51.31898968907691
116	51.503121072604486
117	51.684999956049154
118	51.86537033786008
119	52.04491992027133
120	52.22197911435987
121	52.3958659653931
122	52.56726784539929
123	52.73681355757968
124	52.90508136771604
125	53.0725081356316
126	53.237326730949114
127	53.3993498345414
128	53.5591212156383
129	53.717139966238996
130	53.87386613191093
131	54.029761665823585
132	54.18376632791865
133	54.33510818267471
134	54.484229185768214
135	54.631535670286326
136	54.777402490122896
137	54.92217663473689
138	55.06613880941422
139	55.207986668616414
140	55.34753098170798
141	55.48511159609453
142	55.621042089187625
143	55.755612568272944
144	55.88909213558527
145	56.021771461265885
146	56.15299108373676
147	56.282056184078805
148	56.40923680138182
149	56.53478266079311
150	56.658925172501924
151	56.781879206022175
152	56.90384466755248
153	57.025052350473246
154	57.14491004056686
155	57.2628662787195
156	57.379126571537896
157	57.49388158761364
158	57.60730849767364
159	57.719572174492065
160	57.830826268747565
161	57.94121417496416
162	58.050898769640355
163	58.15914721542776
164	58.26576505575817
165	58.3709035648224
166	58.47470360965074
167	58.57729650914006
168	58.678804810081694
169	58.77934298907609
170	58.87901808817795
171	58.97793029120622
172	59.07613098436189
173	59.172921166673
174	59.26832383033655
175	59.36244780975229
176	59.45539483540196
177	59.547260068959545
178	59.63813259098476
179	59.72809584588588
180	59.81722804833061
181	59.90560255483569
182	59.99328820387026
183	60.0802988859251
184	60.16606311142118
185	60.250639784144376
186	60.33410626353675
187	60.41653513965899
188	60.49799456159877
189	60.57854853932209
190	60.65825722138047
191	60.73717715064645
192	60.81536150003526
193	60.89286028997856
194	60.96972058924575
195	61.04603638496776
196	61.12140576459632
197	61.19574650953814
198	61.26911355962744
199	61.341558678887544
200	61.413130656230855
201	61.483875491384495
202	61.55383656727169
203	61.623054809966014
204	61.69156883723446
205	61.75941509659351
206	61.82662799371988
207	61.89324001198348
208	61.95928182380216
209	62.02483491384609
210	62.08969466931637
211	62.15369224253599
212	62.21686494724204
213	62.27924810769595
214	62.340875173507605
215	62.40177782683671
216	62.461986082546424
217	62.52152838183635
218	62.58043167983808
219	62.63872152761721
220	62.69642214898926
221	62.753556512524256
222	62.81014639908457
223	62.86621246521314
224	62.9217743026645
225	62.97685049434775
226	63.03151743609855
227	63.08556977052627
228	63.13893264867273
229	63.19162972982203
230	63.24368353731673
231	63.29511551789601
232	63.345946097526436
233	63.39619473396093
234	63.44587996624413
235	63.49501946136614
236	63.543630058251814
237	63.59172780925872
238	63.63932801934495
239	63.68644528305564
240	63.733093519466976
241	63.77928600521632
242	63.82503540573803
243	63.870353804816276
244	63.915252732558415
245	63.95974319188517
246	64.00384765308051
247	64.04759801852236
248	64.09080615196767
249	64.13348666700095
250	64.17565356420523
251	64.21732025999113
252	64.2584996139142
253	64.29920395457036
254	64.33944510415297
255	64.37923440174963
256	64.41858272545198
257	64.45750051334662
258	64.49599778345109
259	64.53408415265488
260	64.57176885472133
261	64.6090607574028
262	64.64596837871869
263	64.6824999024419
264	64.71866319283748
265	64.75446580869372
266	64.78991501668399
267	64.82501780409511
268	64.85978089095595
269	64.89421074159767
270	64.92831357567583
271	64.96209537868175
272	64.99556191197019
273	65.02877829126074
274	65.06161275134635
275	65.09405800360075
276	65.12612196880445
277	65.15781229467903
278	65.18913636711716
279	65.22010132090068
280	65.25071404993284
281	65.28098121700894
282	65.31090926314894
283	65.34050441651343
284	65.36977270092406
285	65.3987199440075
286	65.4273517849816
287	65.4556736821011
288	65.4836909197793
289	65.51140861540131
290	65.53883172584354
291	65.56596505371353
292	65.5928132533232
293	65.619380836408
294	65.64567217760394
295	65.67169151969368
296	65.69744297863231
297	65.72293054836292
298	65.74815810543164
299	65.77312941341114
300	65.79784812714134
301	65.82231779679537
302	65.84654187177891
303	65.87052370446978
304	65.89426655380547
305	65.91777358872477
306	65.94104789147019
307	65.96409246075712
308	65.98691021481544
309	66.00953167464164
310	66.03193958818929
311	66.05408752544335
312	66.07597946874122
313	66.09761929600417
314	66.11901078430189
315	66.14015761327775
316	66.16106336844037
317	66.18173154432775
318	66.20216554754903
319	66.22236869970901
320	66.24234424022066
321	66.26209532901
322	66.28162504911799
323	66.3009364092038
324	66.32003234595325
325	66.3389157263966
326	66.35758935013934
327	66.3760559515093
328	66.3943182016239
329	66.41237871038041
330	66.4302400283725
331	66.44790464873589
332	66.46537500892623
333	66.48265349243155
334	66.49974243042216
335	66.51664410334016
336	66.53336074243141
337	66.54989453122175
338	66.56624760693987
339	66.58242206188888
340	66.5984199447686
341	66.61424326195039
342	66.6298939787065
343	66.6453740203954
344	66.66068527360518
345	66.67582958725622
346	66.690808773665
347	66.7056246095703
348	66.72027883712327
349	66.73477316484288
350	66.74910926853781
351	66.76328879219614
352	66.77731334884419
353	66.79118452137536
354	66.80490386335035
355	66.81847289976969
356	66.83189312781955
357	66.84516601759209
358	66.85829301278079
359	66.87127553135221
360	66.88411496619477
361	66.89681268574523
362	66.90937003459413
363	66.92178833407048
364	66.93406888280678
365	66.94621295728489
366	66.95822181236353
367	66.97009668178812
368	66.98183877868331
369	66.99344929602928
370	67.00494475860191
371	67.01632338909643
372	67.02756321620717
373	67.03866572919807
374	67.0496323901721
375	67.0604646346915
376	67.0711638723787
377	67.08173148749873
378	67.09216883952344
379	67.1024772636785
380	67.11265807147349
381	67.12271255121587
382	67.13264196850912
383	67.14244756673583
384	67.15213056752614
385	67.16169217121198
386	67.17113355726764
387	67.18045588473706
388	67.18966029264845
389	67.19874790041636
390	67.20771980823194
391	67.21657709744149
392	67.22532083091389
393	67.2339520533972
394	67.24247179186472
395	67.25088105585088
396	67.25918083777749
397	67.26737211327017
398	67.2754558414659
399	67.28343296531146
400	67.29130441185326
401	67.29907109251893
402	67.30673390339065
403	67.31429372547082
404	67.32175142493995
405	67.32910785340735
406	67.33636384815463
407	67.34352023237226
408	67.35057781538941
409	67.35753739289747
410	67.36439974716707
411	67.37116564725909
412	67.37783584922974
413	67.38441109632993
414	67.39089211919904
415	67.39727963605326
416	67.40357435286876
417	67.40977696355975
418	67.41588815015155
419	67.4219085829489
420	67.42783892069977
421	67.43367981075428
422	67.43943188921969
423	67.4450957811108
424	67.4506721004963
425	67.45616145064122
426	67.46156442414527
427	67.46688160307758
428	67.47211355910758
429	67.47726085363244
430	67.4823240379009
431	67.48730365313378
432	67.49220023064116
433	67.4970142919364
434	67.5017463488469
435	67.50639690362202
436	67.51096644903788
437	67.51545546849928
438	67.51986443613899
439	67.52419381691404
440	67.52844406669958
441	67.53261563237999
442	67.53670895193757
443	67.54072445453866
444	67.54466256061745
445	67.54852368195738
446	67.55230822177023
447	67.55601657477312
448	67.55964912726314
449	67.56320625718995
450	67.5666883342263
451	67.57009571983653
452	67.57342876734305
453	67.57668782199084
454	67.57987322101023
455	67.58298529367757
456	67.5860243613743
457	67.58899073764412
458	67.59188472824852
459	67.59470663122048
460	67.59745673691663
461	67.60013532806771
462	67.60274267982743
463	67.60527905981975
464	67.6077447281847
465	67.61013993762258
466	67.61246493343673
467	67.61471995357485
468	67.6169052286689
469	67.61902098207354
470	67.62106742990318
471	67.6230447810678
472	67.6249532373073
473	67.62679299322454
474	67.62856423631717
475	67.63026714700808
476	67.63190189867468
477	67.63346865767687
478	67.63496758338383
479	67.63639882819952
480	67.63776253758718
481	67.63905885009237
482	67.64028789736508
483	67.64144980418055
484	67.64254468845907
485	67.64357266128444
486	67.64453382692159
487	67.64542828283285
488	67.64625611969329
489	67.64701742140484
490	67.64771226510938
491	67.64834072120082
492	67.64890285333601
493	67.64939871844464
494	67.64982836673805
495	67.65019184171707
496	67.6504891801787
497	67.6507204122218
498	67.65088556125181
499	67.65098464398432
500	67.65101767044762
501	67.65098464398432
502	67.65088556125181
503	67.6507204122218
504	67.6504891801787
505	67.65019184171707
506	67.64982836673805
507	67.64939871844464
508	67.64890285333601
509	67.64834072120082
510	67.64771226510938
511	67.64701742140484
512	67.64625611969329
513	67.64542828283285
514	67.64453382692159
515	67.64357266128444
516	67.64254468845907
517	67.64144980418055
518	67.64028789736507
519	67.63905885009237
520	67.63776253758718
521	67.63639882819952
522	67.63496758338383
523	67.63346865767687
524	67.63190189867468
525	67.63026714700808
526	67.62856423631717
527	67.62679299322456
528	67.62495323730731
529	67.6230447810678
530	67.62106742990318
531	67.61902098207352
532	67.6169052286689
533	67.61471995357485
534	67.61246493343673
535	67.61013993762258
536	67.6077447281847
537	67.60527905981975
538	67.60274267982743
539	67.60013532806771
540	67.59745673691664
541	67.59470663122048
542	67.59188472824852
543	67.58899073764412
544	67.5860243613743
545	67.58298529367757
546	67.57987322101023
547	67.57668782199084
548	67.57342876734305
549	67.57009571983653
550	67.5666883342263
551	67.56320625718995
552	67.55964912726314
553	67.55601657477312
554	67.55230822177023
555	67.54852368195738
556	67.54466256061745
557	67.54072445453866
558	67.53670895193757
559	67.53261563237999
560	67.52844406669958
561	67.52419381691404
562	67.51986443613899
563	67.51545546849928
564	67.51096644903788
565	67.50639690362202
566	67.5017463488469
567	67.4970142919364
568	67.49220023064116
569	67.48730365313378
570	67.48232403790091
571	67.47726085363244
572	67.47211355910758
573	67.46688160307758
574	67.46156442414527
575	67.45616145064122
576	67.4506721004963
577	67.4450957811108
578	67.4394318892197
579	67.43367981075428
580	67.42783892069977
581	67.42190858294892
582	67.41588815015155
583	67.40977696355975
584	67.40357435286876
585	67.39727963605326
586	67.39089211919904
587	67.38441109632993
588	67.37783584922974
589	67.37116564725909
590	67.36439974716707
591	67.35753739289747
592	67.35057781538941
593	67.34352023237226
594	67.33636384815463
595	67.32910785340735
596	67.32175142493995
597	67.31429372547082
598	67.30673390339065
599	67.29907109251893
600	67.29130441185326
601	67.28343296531146
602	67.27545584146591
603	67.26737211327017
604	67.25918083777749
605	67.25088105585088
606	67.24247179186472
607	67.2339520533972
608	67.22532083091389
609	67.21657709744149
610	67.20771980823194
611	67.19874790041636
612	67.18966029264845
613	67.18045588473706
614	67.17113355726764
615	67.161692171212
616	67.15213056752614
617	67.14244756673583
618	67.13264196850912
619	67.12271255121587
620	67.11265807147349
621	67.1024772636785
622	67.09216883952344
623	67.08173148749873
624	67.0711638723787
625	67.0604646346915
626	67.0496323901721
627	67.03866572919807
628	67.02756321620717
629	67.01632338909644
630	67.00494475860191
631	66.99344929602928
632	66.98183877868331
633	66.97009668178812
634	66.95822181236355
635	66.94621295728489
636	66.93406888280678
637	66.92178833407048
638	66.90937003459413
639	66.89681268574523
640	66.88411496619477
641	66.87127553135223
642	66.85829301278079
643	66.84516601759209
644	66.83189312781957
645	66.81847289976969
646	66.80490386335035
647	66.79118452137536
648	66.77731334884419
649	66.76328879219614
650	66.74910926853781
651	66.73477316484289
652	66.72027883712327
653	66.7056246095703
654	66.69080877366501
655	66.67582958725622
656	66.66068527360518
657	66.64537402039541
658	66.6298939787065
659	66.61424326195039
660	66.5984199447686
661	66.58242206188888
662	66.56624760693988
663	66.54989453122177
664	66.53336074243141
665	66.51664410334016
666	66.49974243042216
667	66.48265349243157
668	66.46537500892623
669	66.44790464873589
670	66.4302400283725
671	66.41237871038042
672	66.3943182016239
673	66.3760559515093
674	66.35758935013935
675	66.33891572639662
676	66.32003234595325
677	66.3009364092038
678	66.28162504911799
679	66.26209532901
680	66.24234424022066
681	66.22236869970902
682	66.20216554754903
683	66.18173154432775
684	66.16106336844037
685	66.14015761327775
686	66.1190107843019
687	66.09761929600417
688	66.07597946874122
689	66.05408752544336
690	66.03193958818929
691	66.00953167464164
692	65.98691021481544
693	65.96409246075712
694	65.94104789147019
695	65.91777358872477
696	65.89426655380547
697	65.87052370446978
698	65.84654187177891
699	65.82231779679537
700	65.79784812714134
701	65.77312941341114
702	65.74815810543164
703	65.72293054836292
704	65.69744297863231
705	65.67169151969368
706	65.64567217760394
707	65.619380836408
708	65.5928132533232
709	65.56596505371353
710	65.53883172584354
711	65.51140861540131
712	65.4836909197793
713	65.4556736821011
714	65.4273517849816
715	65.3987199440075
716	65.36977270092406
717	65.34050441651343
718	65.31090926314894
719	65.28098121700894
720	65.25071404993284
721	65.22010132090068
722	65.18913636711716
723	65.15781229467903
724	65.12612196880445
725	65.09405800360075
726	65.06161275134635
727	65.02877829126072
728	64.99556191197019
729	64.96209537868175
730	64.92831357567583
731	64.89421074159767
732	64.85978089095595
733	64.82501780409511
734	64.78991501668399
735	64.75446580869372
736	64.71866319283748
737	64.6824999024419
738	64.64596837871869
739	64.6090607574028
740	64.57176885472133
741	64.53408415265488
742	64.49599778345109
743	64.45750051334662
744	64.41858272545198
745	64.37923440174963
746	64.33944510415296
747	64.29920395457036
748	64.2584996139142
749	64.21732025999113
750	64.17565356420523
751	64.13348666700095
752	64.09080615196767
753	64.04759801852236
754	64.0038476530805
755	63.95974319188517
756	63.915252732558415
757	63.870353804816276
758	63.82503540573803
759	63.77928600521632
760	63.733093519466976
761	63.68644528305563
762	63.63932801934495
763	63.59172780925872
764	63.54363005825181
765	63.49501946136614
766	63.44587996624412
767	63.396194733960925
768	63.345946097526436
769	63.295115517896
770	63.24368353731672
771	63.191629729822026
772	63.13893264867272
773	63.08556977052627
774	63.03151743609854
775	62.976850494347744
776	62.9217743026645
777	62.86621246521314
778	62.810146399084566
779	62.753556512524256
780	62.69642214898925
781	62.6387215276172
782	62.58043167983807
783	62.52152838183634
784	62.46198608254642
785	62.4017778268367
786	62.340875173507605
787	62.27924810769595
788	62.21686494724203
789	62.15369224253598
790	62.089694669316366
791	62.024834913846085
792	61.95928182380215
793	61.89324001198347
794	61.826627993719875
795	61.7594150965935
796	61.691568837234456
797	61.62305480996601
798	61.55383656727168
799	61.483875491384495
800	61.41313065623085
801	61.34155867888754
802	61.269113559627435
803	61.19574650953813
804	61.12140576459632
805	61.046036384967756
806	60.969720589245746
807	60.89286028997855
808	60.81536150003525
809	60.73717715064645
810	60.65825722138046
811	60.578548539322085
812	60.497994561598766
813	60.41653513965899
814	60.33410626353675
815	60.25063978414437
816	60.16606311142118
817	60.0802988859251
818	59.99328820387025
819	59.90560255483569
820	59.81722804833061
821	59.72809584588588
822	59.63813259098475
823	59.54726006895954
824	59.455394835401954
825	59.36244780975228
826	59.26832383033654
827	59.17292116667299
828	59.07613098436188
829	58.97793029120622
830	58.87901808817795
831	58.77934298907609
832	58.678804810081694
833	58.577296509140055
834	58.47470360965074
835	58.37090356482239
836	58.26576505575817
837	58.15914721542776
838	58.05089876964035
839	57.94121417496415
840	57.83082626874756
841	57.71957217449206
842	57.60730849767364
843	57.493881587613636
844	57.379126571537896
845	57.26286627871949
846	57.14491004056686
847	57.02505235047324
848	56.90384466755247
849	56.781879206022175
850	56.658925172501924
851	56.53478266079311
852	56.40923680138182
853	56.282056184078805
854	56.15299108373676
855	56.021771461265885
856	55.88909213558527
857	55.755612568272944
858	55.621042089187625
859	55.48511159609453
860	55.34753098170798
861	55.207986668616414
862	55.06613880941422
863	54.922176634736886
864	54.77740249012289
865	54.631535670286326
866	54.484229185768214
867	54.33510818267471
868	54.18376632791865
869	54.029761665823585
870	53.87386613191093
871	53.717139966238996
872	53.5591212156383
873	53.3993498345414
874	53.23732673094911
875	53.0725081356316
876	52.90508136771604
877	52.73681355757968
878	52.56726784539929
879	52.3958659653931
880	52.22197911435987
881	52.04491992027134
882	51.86537033786008
883	51.68499995604916
884	51.503121072604486
885	51.31898968907691
886	51.1317928573805
887	50.9409998913137
888	50.74906032568443
889	50.55585409294804
890	50.36048277469588
891	50.16196387385652
892	49.95941701965271
893	49.75543011518405
894	49.550218761586606
895	49.34267762866375
896	49.131594284322624
897	48.916273245331176
898	48.69989167263161
899	48.48198341177649
900	48.26116267268774
901	48.0358997954612
902	47.80739885107222
903	47.578108463923684
904	47.34642337149242
905	47.11056724593866
906	46.869984158848496
907	46.6286177768691
908	46.385174785741626
909	46.13755694514806
910	45.884575374964236
911	45.63069927964294
912	45.374730980244166
913	45.11415120218017
914	44.84807637086539
915	44.581364333248125
916	44.31201215050589
917	44.03694217456275
918	43.757528430004896
919	43.477460796561836
920	43.1933784209423
921	42.90230064826074
922	42.60999420832764
923	42.3153214384209
924	42.013984062992606
925	41.70837573706709
926	41.401921971145605
927	41.089740777910215
928	40.770866540385114
929	40.45180812549197
930	40.1275677577295
931	39.795456482460885
932	39.4632696158749
933	39.125846789621
934	38.78007428560587
935	38.434386704007295
936	38.08250760043435
937	37.722733947213705
938	37.36304635639219
939	36.994866255495324
940	36.621542227483516
941	36.24674508798998
942	35.860924195643214
943	35.474442871058706
944	35.0820034983083
945	34.68008904685233
946	34.27848703549463
947	33.864727968750664
948	33.45019745478249
949	33.02824144270367
950	32.59779178216695
951	32.16623006038534
952	31.721149529521718
953	31.277541491186504
954	30.819520892714298
955	30.362075526601593
956	29.891685011917133
957	29.419280318489513
958	28.936126146772718
959	28.448299052126725
960	27.951228405780267
961	27.448099225103665
962	26.935478828210258
963	26.41755912043533
964	25.887652598695848
965	25.355461020570974
966	24.806930550229268
967	24.260297130187343
968	23.69286257593592
969	23.12970885117273
970	22.545026846925936
971	21.958593730340844
972	21.36210186707966
973	20.74824553024863
974	20.13973515944614
975	19.50536449118657
976	18.865781620890193
977	18.225114816730414
978	17.556510298403644
979	16.886785568034103
980	16.213437287535875
981	15.50952041342252
982	14.800437673473606
983	14.098269156268323
984	13.360189736481876
985	12.604520589894204
986	11.851509506699525
987	11.10141197162907
988	10.30786024333988
989	9.492132872157478
990	8.669230605366446
991	7.855082294080643
992	7.0486713816549145
993	6.181807809104192
994	5.282023597835461
995	4.357171579429249
996	3.4127675934455146
997	2.4526627671481145
998	1.479488905000125
999	0.4949492747008973
1000	-0.5000000000000002


==> KappaDist99p.dat <==
index	a99
0	0
1	0.9898989854940179
2	1.9895897781000025
3	2.989053255342962
4	3.9882553518689106
5	4.987143431588585
6	5.985640471956709
7	6.983636156182084
8	7.980973427633098
9	8.977428216604146
10	9.972678704418318
11	10.966258310951428
12	11.957483013485712
13	12.94533765306225
14	13.928295860118059
15	14.904031134688477
16	15.868947087223825
17	16.817403183727777
18	17.740420766647375
19	18.623489642033288
20	19.44279607499279
21	20.158640352198848
22	20.951140074439987
23	21.845046027773478
24	22.692169871660962
25	23.46181225837036
26	24.102040286464963
27	24.89253873488286
28	25.70375903521886
29	26.420098145562015
30	26.992978614647594
31	27.804356377130482
32	28.52680120082491
33	29.097010469544244
34	29.822496320735926
35	30.515717385329395
36	31.039694134154
37	31.765994308787363
38	32.39631635528558
39	32.93393203904991
40	33.620755197570034
41	34.14087255118203
42	34.77201354084314
43	35.349298486543915
44	35.877094431449855
45	36.48580810680523
46	36.94951784118765
47	37.57322350448407
48	37.996426588244546
49	38.623431940542396
50	39.050062923840414
51	39.642573627656475
52	40.060941092704624
53	40.63338957835843
54	41.028411114117326
55	41.596295619906975
56	41.978548681651446
57	42.52981347376076
58	42.92265427008655
59	43.43062196321796
60	43.842235100299426
61	44.29332809565572
62	44.733038291877165
63	45.10997151141041
64	45.5889535158308
65	45.93701634724709
66	46.40136854793687
67	46.787147211405326
68	47.158221218167846
69	47.59440656884523
70	47.92212980173139
71	48.34589293333956
72	48.72162235124879
73	49.023424603499095
74	49.46353702814992
75	49.800401821927245
76	50.127926916954095
77	50.527976411623094
78	50.8401715848511
79	51.17228331997741
80	51.54807438708811
81	51.845744597585
82	52.164464768798986
83	52.527809968105885
84	52.81890869716835
85	53.10706704386737
86	53.46770663695119
87	53.759127826381885
88	53.99921648997973
89	54.365378448954225
90	54.663731302272666
91	54.910588050612
92	55.215516411933564
93	55.527743502961485
94	55.78684199699343
95	56.00942539797264
96	56.34338914125661
97	56.62109042012672
98	56.85515067639761
99	57.09922991578189
100	57.403299256409696
101	57.65956092270199
102	57.87813088729136
103	58.119086304654765
104	58.40580321190791
105	58.649959573232856
106	58.860080382972505
107	59.07589888079027
108	59.35482280438238
109	59.594245268748985
110	59.80168127253141
111	59.983078275016716
112	60.24934928624898
113	60.49053878847442
114	60.70055919343547
115	60.884935056828596
116	61.08390098089487
117	61.33325395135433
118	61.55120942671866
119	61.74308890269147
120	61.91321821488183
121	62.112568700396864
122	62.34440311941759
123	62.5489240532104
124	62.73047877142892
125	62.892647962691946
126	63.06603241052633
127	63.289409018233634
128	63.487872330477664
129	63.665161233149966
130	63.82439052269932
131	63.968165507835714
132	64.16770925150595
133	64.36637586422738
134	64.54469857634396
135	64.70551169104782
136	64.8512085227715
137	64.98381705722835
138	65.17730873213026
139	65.3618910522144
140	65.52886638898798
141	65.68052351476712
142	65.81881745807934
143	65.94542327031796
144	66.10395131326158
145	66.2822056023349
146	66.44441890900151
147	66.5925461057095
148	66.72827363320374
149	66.85306028871325
150	66.96817126300549
151	67.12480350729034
152	67.28788547689867
153	67.43742173725653
154	67.57494045661598
155	67.70177456569391
156	67.8190894228563
157	67.9279062002322
158	68.04851627077565
159	68.20440204938932
160	68.34816881326802
161	68.48108936175056
162	68.60428437560874
163	68.7187426213819
164	68.8253382213738
165	68.92484544954733
166	69.02975385886246
167	69.1734267098267
168	69.30680815442668
169	69.43089402134814
170	69.54656987484044
171	69.65462461733593
172	69.75576225322246
173	69.8506120827256
174	69.93973755270247
175	70.03895106784643
176	70.16842982308307
177	70.28945520573411
178	70.40277443579103
179	70.50905867392044
180	70.60891167268136
181	70.70287734681531
182	70.79144640904197
183	70.87506219650143
184	70.9541257949819
185	71.04749598213355
186	71.16304317909155
187	71.2717602856059
188	71.3741951139621
189	71.47084452416226
190	71.56215973716506
191	71.64855103789614
192	71.73039194419086
193	71.80802290760829
194	71.88175460329393
195	71.95187085855007
196	72.03037056100916
197	72.13357453879826
198	72.23127262739298
199	72.32386353934864
200	72.4117122543249
201	72.49515323049599
202	72.57449327830652
203	72.65001413524487
204	72.72197477553117
205	72.79061348447529
206	72.85614972365491
207	72.91878580993044
208	72.978708428579
209	73.05846276983301
210	73.14705599309842
211	73.23146167464449
212	73.31194933555058
213	73.38876804451874
214	73.46214817218147
215	73.53230297867522
216	73.59943005178889
217	73.66371261105665
218	73.72532069145471
219	73.78441221885805
220	73.84113398808421
221	73.89562255318079
222	73.94800503857732
223	73.99839987880463
224	74.07557357306541
225	74.15044013966602
226	74.22220315736568
227	74.2910381156423
228	74.35710868430087
229	74.42056761810423
230	74.48155758440717
231	74.54021192097238
232	74.59665533042629
233	74.65100451716059
234	74.70336877191224
235	74.75385050873776
236	74.80254575863583
237	74.84954462366113
238	74.89493169500159
239	74.93878643816102
240	74.98118354809097
241	75.03562661899988
242	75.0991087957778
243	75.16029057664309
244	75.21928537541959
245	75.27619987562697
246	75.3311344870478
247	75.38418376771662
248	75.43543681420799
249	75.4849776228424
250	75.53288542419372
251	75.57923499306854
252	75.62409693593726
253	75.66753795762146
254	75.709621108887
255	75.7504060164475
256	75.78994909675556
257	75.82830375484042
258	75.86552056934515
259	75.90164746481973
260	75.9367298722371
261	75.97081087862126
262	76.00628756670696
263	76.05767973301231
264	76.10747839409564
265	76.15575048303089
266	76.20255950649091
267	76.24796574676472
268	76.29202645041346
269	76.33479600453951
270	76.37632610156643
271	76.41666589335598
272	76.4558621354249
273	76.4939593219625
274	76.5309998122985
275	76.5670239494187
276	76.60207017108063
277	76.63617511404102
278	76.66937371186626
279	76.70169928676296
280	76.73318363583365
281	76.76385711213088
282	76.79374870085816
283	76.8228860910381
284	76.85129574294749
285	76.87900295159525
286	76.9060319065006
287	76.93240574801086
288	76.95814662038025
289	76.98327572181641
290	77.0124358629724
291	77.05051350560464
292	77.08761398091877
293	77.12377089072277
294	77.15901640535759
295	77.19338133463049
296	77.2268951947782
297	77.25958627170796
298	77.29148168074497
299	77.32260742310024
300	77.35298843925906
301	77.38264865947606
302	77.41161105155012
303	77.43989766604322
304	77.46752967909373
305	77.49452743296706
306	77.52091047447563
307	77.54669759139333
308	77.57190684698004
309	77.59655561272612
310	77.62066059941725
311	77.64423788661725
312	77.66730295065729
313	77.68987069121577
314	77.7119554565678
315	77.73357106757888
316	77.7547308405112
317	77.77544760870909
318	77.79573374322398
319	77.8156011724373
320	77.83506140073494
321	77.85412552628445
322	77.8728042579636
323	77.89110793148444
324	77.90904652475587
325	77.92662967252532
326	77.94386668033634
327	77.96076653783786
328	77.9773379314797
329	77.99358925662442
330	78.01509665318629
331	78.03983501300435
332	78.06406362236483
333	78.08779598753067
334	78.11104515996692
335	78.13382375434304
336	78.15614396572343
337	78.17801758598425
338	78.19945601949725
339	78.22047029811607
340	78.24107109550025
341	78.26126874080917
342	78.28107323179714
343	78.30049424733842
344	78.3195411594106
345	78.3382230445615
346	78.3565486948855
347	78.37452662853188
348	78.39216509976784
349	78.40947210861711
350	78.42645541009472
351	78.44312252305534
352	78.45948073867554
353	78.47553712858439
354	78.49129855266068
355	78.50677166651097
356	78.52196292864339
357	78.53687860735067
358	78.5515247873167
359	78.56590737595732
360	78.58003210950852
361	78.59390455887312
362	78.6075301352364
363	78.62091409546083
364	78.6340615472697
365	78.64697745422943
366	78.6596666405379
367	78.67213379562946
368	78.68438347860172
369	78.69642012247441
370	78.70824803828549
371	78.71987141903303
372	78.73129434346792
373	78.74252077974471
374	78.75355458893613
375	78.7643995284171
376	78.77505925512364
377	78.78553732869155
378	78.79583721448037
379	78.80596228648668
380	78.81591583015205
381	78.82570104506908
382	78.83532104758994
383	78.84477887334162
384	78.85407747965161
385	78.86321974788684
386	78.87220848571025
387	78.88104642925765
388	78.88973624523838
389	78.89828053296252
390	78.90668182629727
391	78.9149425955562
392	78.9230652493225
393	78.93105213621001
394	78.93890554656424
395	78.9466277141046
396	78.95422081751154
397	78.96168698195994
398	78.96902828060016
399	78.97624673599044
400	78.98334432148032
401	78.99032296254873
402	78.9971845380974
403	79.00620260870845
404	79.01666303302615
405	79.02694024266054
406	79.03703725251067
407	79.04695700291117
408	79.05670236164343
409	79.0662761258799
410	79.07568102406447
411	79.08491971773105
412	79.0939948032631
413	79.10290881359558
414	79.11166421986168
415	79.12026343298606
416	79.12870880522702
417	79.13700263166879
418	79.14514715166587
419	79.15314455024112
420	79.16099695943943
421	79.16870645963778
422	79.17627508081421
423	79.18370480377627
424	79.19099756135064
425	79.19815523953504
426	79.20517967861377
427	79.21207267423902
428	79.2188359784769
429	79.22547130082137
430	79.2319803091767
431	79.23836463080872
432	79.24462585326609
433	79.25076552527379
434	79.25678515759796
435	79.26268622388386
436	79.26847016146789
437	79.27413837216451
438	79.27969222302822
439	79.28513304709205
440	79.29046214408287
441	79.29568078111495
442	79.30079019336088
443	79.30579158470255
444	79.31068612836086
445	79.31547496750669
446	79.32015921585142
447	79.32473995822016
448	79.32921825110597
449	79.333595123207
450	79.3378715759462
451	79.34204858397493
452	79.34612709566007
453	79.3501080335555
454	79.35399229485861
455	79.35778075185178
456	79.36147425232924
457	79.36507362001025
458	79.36857965493842
459	79.37199313386778
460	79.37531481063546
461	79.37854541652243
462	79.38168566060132
463	79.38473623007222
464	79.38769779058724
465	79.39057098656268
466	79.39335644148092
467	79.39605475818084
468	79.3986665191375
469	79.4011922867316
470	79.4036326035087
471	79.40598799242782
472	79.40825895710117
473	79.4104459820234
474	79.4125495327919
475	79.41457005631774
476	79.41650798102746
477	79.41836371705575
478	79.42013765643011
479	79.42183017324571
480	79.4234416238331
481	79.42497234691656
482	79.42642266376474
483	79.42779287833294
484	79.42908327739787
485	79.43029413068413
486	79.43142569098293
487	79.43247819426358
488	79.43345185977674
489	79.4343468901507
490	79.43516347148025
491	79.43590177340752
492	79.43656194919666
493	79.4371441358003
494	79.43764845391907
495	79.43807500805454
496	79.43842388655439
497	79.43869516165084
498	79.43888888949189
499	79.43900511016605
500	79.4390438477194
501	79.43900511016602
502	79.43888888949192
503	79.43869516165084
504	79.43842388655439
505	79.43807500805455
506	79.43764845391908
507	79.43714413580032
508	79.43656194919669
509	79.43590177340752
510	79.43516347148022
511	79.43434689015072
512	79.43345185977678
513	79.43247819426367
514	79.43142569098298
515	79.43029413068417
516	79.42908327739787
517	79.42779287833297
518	79.42642266376478
519	79.42497234691662
520	79.42344162383317
521	79.42183017324578
522	79.4201376564301
523	79.41836371705578
524	79.41650798102744
525	79.41457005631774
526	79.41254953279197
527	79.41044598202346
528	79.40825895710124
529	79.40598799242784
530	79.40363260350877
531	79.4011922867316
532	79.3986665191375
533	79.39605475818081
534	79.39335644148092
535	79.39057098656268
536	79.38769779058728
537	79.38473623007228
538	79.38168566060132
539	79.37854541652243
540	79.37531481063549
541	79.37199313386773
542	79.36857965493842
543	79.36507362001028
544	79.36147425232922
545	79.3577807518518
546	79.35399229485867
547	79.35010803355546
548	79.34612709566004
549	79.34204858397491
550	79.33787157594615
551	79.33359512320693
552	79.32921825110594
553	79.32473995822019
554	79.32015921585139
555	79.31547496750669
556	79.31068612836091
557	79.30579158470255
558	79.30079019336094
559	79.29568078111495
560	79.29046214408287
561	79.28513304709205
562	79.27969222302822
563	79.27413837216454
564	79.2684701614679
565	79.26268622388385
566	79.25678515759797
567	79.25076552527382
568	79.2446258532661
569	79.2383646308087
570	79.23198030917673
571	79.22547130082137
572	79.21883597847686
573	79.21207267423902
574	79.20517967861386
575	79.19815523953507
576	79.19099756135068
577	79.18370480377632
578	79.17627508081426
579	79.1687064596378
580	79.16099695943949
581	79.15314455024122
582	79.1451471516659
583	79.13700263166885
584	79.12870880522699
585	79.12026343298609
586	79.11166421986171
587	79.10290881359562
588	79.09399480326316
589	79.08491971773108
590	79.07568102406448
591	79.06627612587995
592	79.0567023616434
593	79.04695700291114
594	79.03703725251073
595	79.0269402426606
596	79.01666303302613
597	79.00620260870845
598	78.99718453809743
599	78.99032296254877
600	78.98334432148032
601	78.97624673599044
602	78.96902828060018
603	78.96168698195996
604	78.95422081751158
605	78.94662771410462
606	78.93890554656424
607	78.93105213621006
608	78.92306524932253
609	78.91494259555625
610	78.90668182629734
611	78.89828053296256
612	78.8897362452384
613	78.88104642925767
614	78.87220848571029
615	78.86321974788689
616	78.85407747965162
617	78.84477887334168
618	78.83532104758994
619	78.82570104506912
620	78.8159158301521
621	78.80596228648668
622	78.79583721448037
623	78.78553732869155
624	78.77505925512362
625	78.7643995284171
626	78.75355458893613
627	78.74252077974472
628	78.73129434346797
629	78.71987141903307
630	78.70824803828555
631	78.69642012247445
632	78.68438347860175
633	78.6721337956295
634	78.65966664053794
635	78.64697745422943
636	78.63406154726978
637	78.6209140954609
638	78.60753013523649
639	78.5939045588732
640	78.58003210950856
641	78.56590737595737
642	78.55152478731677
643	78.53687860735072
644	78.52196292864339
645	78.50677166651103
646	78.4912985526608
647	78.47553712858446
648	78.45948073867562
649	78.44312252305541
650	78.4264554100948
651	78.40947210861721
652	78.39216509976794
653	78.374526628532
654	78.35654869488565
655	78.33822304456164
656	78.3195411594107
657	78.30049424733856
658	78.28107323179724
659	78.26126874080927
660	78.24107109550035
661	78.22047029811621
662	78.19945601949738
663	78.1780175859844
664	78.15614396572354
665	78.13382375434315
666	78.11104515996702
667	78.0877959875308
668	78.06406362236491
669	78.03983501300443
670	78.01509665318643
671	77.99358925662449
672	77.97733793147977
673	77.96076653783793
674	77.9438666803364
675	77.92662967252544
676	77.90904652475594
677	77.89110793148448
678	77.87280425796367
679	77.85412552628452
680	77.83506140073501
681	77.8156011724374
682	77.79573374322409
683	77.77544760870914
684	77.75473084051127
685	77.73357106757895
686	77.71195545656792
687	77.68987069121584
688	77.66730295065733
689	77.6442378866173
690	77.62066059941732
691	77.59655561272619
692	77.57190684698014
693	77.54669759139338
694	77.52091047447567
695	77.49452743296717
696	77.46752967909386
697	77.43989766604327
698	77.41161105155024
699	77.38264865947615
700	77.35298843925922
701	77.32260742310035
702	77.29148168074504
703	77.2595862717081
704	77.22689519477834
705	77.19338133463059
706	77.15901640535769
707	77.12377089072284
708	77.08761398091892
709	77.05051350560477
710	77.0124358629725
711	76.98327572181651
712	76.95814662038035
713	76.93240574801098
714	76.90603190650071
715	76.87900295159534
716	76.85129574294757
717	76.82288609103814
718	76.79374870085822
719	76.76385711213095
720	76.7331836358337
721	76.70169928676303
722	76.66937371186633
723	76.63617511404111
724	76.60207017108067
725	76.56702394941875
726	76.53099981229859
727	76.49395932196254
728	76.45586213542495
729	76.41666589335607
730	76.37632610156649
731	76.33479600453957
732	76.2920264504135
733	76.24796574676476
734	76.20255950649101
735	76.15575048303096
736	76.10747839409565
737	76.05767973301234
738	76.00628756670696
739	75.97081087862128
740	75.93672987223714
741	75.90164746481977
742	75.86552056934521
743	75.82830375484049
744	75.78994909675565
745	75.75040601644753
746	75.70962110888702
747	75.66753795762152
748	75.6240969359373
749	75.5792349930686
750	75.5328854241938
751	75.48497762284245
752	75.43543681420803
753	75.38418376771666
754	75.33113448704785
755	75.27619987562704
756	75.21928537541969
757	75.16029057664316
758	75.09910879577787
759	75.03562661899993
760	74.98118354809101
761	74.93878643816105
762	74.89493169500166
763	74.8495446236612
764	74.80254575863592
765	74.75385050873777
766	74.7033687719122
767	74.6510045171606
768	74.5966553304263
769	74.54021192097244
770	74.48155758440717
771	74.42056761810434
772	74.35710868430091
773	74.29103811564244
774	74.22220315736573
775	74.15044013966606
776	74.07557357306545
777	73.99839987880466
778	73.9480050385773
779	73.89562255318079
780	73.84113398808421
781	73.7844122188581
782	73.72532069145474
783	73.66371261105672
784	73.59943005178897
785	73.53230297867526
786	73.46214817218151
787	73.38876804451877
788	73.31194933555062
789	73.23146167464454
790	73.14705599309845
791	73.058462769833
792	72.97870842857901
793	72.91878580993048
794	72.85614972365492
795	72.7906134844753
796	72.72197477553117
797	72.65001413524489
798	72.57449327830658
799	72.49515323049596
800	72.41171225432495
801	72.3238635393487
802	72.23127262739308
803	72.13357453879829
804	72.03037056100919
805	71.95187085855011
806	71.881754603294
807	71.80802290760832
808	71.73039194419088
809	71.64855103789621
810	71.56215973716516
811	71.47084452416227
812	71.37419511396219
813	71.27176028560592
814	71.16304317909164
815	71.04749598213363
816	70.95412579498199
817	70.87506219650149
818	70.79144640904205
819	70.70287734681537
820	70.60891167268147
821	70.5090586739205
822	70.40277443579112
823	70.28945520573416
824	70.16842982308319
825	70.03895106784653
826	69.93973755270252
827	69.85061208272565
828	69.75576225322249
829	69.65462461733595
830	69.54656987484053
831	69.43089402134818
832	69.30680815442666
833	69.17342670982674
834	69.02975385886246
835	68.92484544954736
836	68.8253382213738
837	68.71874262138188
838	68.60428437560878
839	68.48108936175053
840	68.348168813268
841	68.20440204938932
842	68.04851627077564
843	67.92790620023224
844	67.81908942285634
845	67.70177456569392
846	67.57494045661599
847	67.43742173725657
848	67.28788547689867
849	67.12480350729032
850	66.96817126300547
851	66.85306028871321
852	66.72827363320371
853	66.59254610570946
854	66.44441890900154
855	66.28220560233488
856	66.10395131326156
857	65.94542327031797
858	65.81881745807935
859	65.68052351476713
860	65.52886638898794
861	65.36189105221436
862	65.17730873213024
863	64.98381705722836
864	64.8512085227715
865	64.70551169104783
866	64.54469857634399
867	64.3663758642273
868	64.1677092515059
869	63.968165507835685
870	63.824390522699254
871	63.66516123314993
872	63.48787233047762
873	63.28940901823361
874	63.06603241052626
875	62.892647962691946
876	62.730478771428885
877	62.54892405321034
878	62.34440311941757
879	62.11256870039679
880	61.91321821488179
881	61.743088902691404
882	61.551209426718586
883	61.333253951354244
884	61.08390098089489
885	60.88493505682857
886	60.70055919343545
887	60.49053878847437
888	60.24934928624894
889	59.98307827501668
890	59.8016812725314
891	59.594245268748935
892	59.35482280438239
893	59.07589888079025
894	58.860080382972505
895	58.64995957323283
896	58.405803211907894
897	58.1190863046547
898	57.87813088729134
899	57.65956092270199
900	57.40329925640968
901	57.099229915781784
902	56.855150676397585
903	56.62109042012673
904	56.34338914125657
905	56.0094253979726
906	55.7868419969934
907	55.52774350296144
908	55.21551641193353
909	54.91058805061197
910	54.66373130227264
911	54.365378448954175
912	53.999216489979695
913	53.75912782638183
914	53.46770663695116
915	53.107067043867325
916	52.818908697168304
917	52.52780996810582
918	52.164464768798986
919	51.845744597584996
920	51.54807438708808
921	51.172283319977325
922	50.840171584851056
923	50.527976411623065
924	50.127926916954024
925	49.80040182192719
926	49.46353702814991
927	49.02342460349906
928	48.72162235124874
929	48.345892933339556
930	47.92212980173136
931	47.59440656884517
932	47.15822121816774
933	46.787147211405255
934	46.401368547936784
935	45.93701634724705
936	45.58895351583075
937	45.10997151141031
938	44.73303829187713
939	44.293328095655646
940	43.842235100299376
941	43.4306219632179
942	42.922654270086525
943	42.52981347376074
944	41.97854868165141
945	41.59629561990693
946	41.02841111411724
947	40.63338957835839
948	40.06094109270454
949	39.64257362765645
950	39.050062923840365
951	38.62343194054236
952	37.99642658824452
953	37.57322350448403
954	36.94951784118764
955	36.48580810680519
956	35.87709443144985
957	35.34929848654388
958	34.772013540843105
959	34.14087255118196
960	33.620755197570006
961	32.93393203904988
962	32.39631635528552
963	31.76599430878733
964	31.039694134153926
965	30.515717385329385
966	29.8224963207359
967	29.097010469544205
968	28.526801200824885
969	27.804356377130446
970	26.99297861464758
971	26.420098145561973
972	25.703759035218823
973	24.892538734882834
974	24.102040286464916
975	23.46181225837031
976	22.692169871660937
977	21.845046027773463
978	20.951140074439973
979	20.158640352198788
980	19.44279607499275
981	18.623489642033263
982	17.740420766647365
983	16.817403183727766
984	15.86894708722382
985	14.904031134688474
986	13.928295860118055
987	12.945337653062248
988	11.95748301348571
989	10.966258310951426
990	9.972678704418316
991	8.977428216604146
992	7.9809734276330975
993	6.983636156182083
994	5.9856404719567085
995	4.987143431588584
996	3.9882553518689097
997	2.989053255342962
998	1.9895897781000018
999	0.9898989854940174
1000	-0.010000000000000453


==> KappaSample.dat <==
index	kappa
0	0
1	1
2	2
3	3
4	4
5	4
6	5
7	6
8	7
9	7
10	8
11	9
12	10
13	11
14	11
15	12
16	13
17	14
18	15
19	16
20	17
21	18
22	18
23	18
24	19
25	20
26	21
27	22
28	23
29	24
30	24
31	25
32	26
33	26
34	27
35	26
36	27
37	28
38	28
39	29
40	30
41	31
42	31
43	31
44	31
45	32
46	32
47	33
48	33
49	34
50	33
51	34
52	35
53	36
54	37
55	37
56	37
57	36
58	36
59	37
60	38
61	39
62	38
63	38
64	39
65	40
66	41
67	41
68	41
69	42
70	42
71	41
72	42
73	42
74	43
75	44
76	45
77	45
78	45
79	45
80	46
81	46
82	47
83	47
84	48
85	49
86	49
87	49
88	49
89	49
90	49
91	50
92	50
93	50
94	50
95	49
96	50
97	49
98	49
99	48
100	48
101	48
102	48
103	49
104	49
105	50
106	51
107	51
108	51
109	51
110	51
111	52
112	51
113	51
114	51
115	52
116	53
117	53
118	52
119	51
120	51
121	51
122	52
123	51
124	50
125	50
126	50
127	49
128	50
129	51
130	50
131	51
132	52
133	52
134	51
135	51
136	52
137	51
138	51
139	52
140	53
141	53
142	52
143	52
144	52
145	53
146	54
147	53
148	52
149	53
150	53
151	54
152	54
153	54
154	55
155	55
156	54
157	53
158	53
159	52
160	51
161	51
162	52
163	53
164	54
165	54
166	53
167	54
168	53
169	53
170	52
171	52
172	51
173	50
174	50
175	50
176	50
177	51
178	51
179	52
180	53
181	54
182	55
183	55
184	56
185	57
186	58
187	59
188	58
189	58
190	59
191	59
192	58
193	59
194	59
195	60
196	60
197	61
198	62
199	63
200	63
201	62
202	61
203	61
204	62
205	62
206	62
207	62
208	61
209	61
210	62
211	61
212	62
213	61
214	61
215	61
216	62
217	63
218	63
219	63
220	63
221	63
222	63
223	63
224	62
225	63
226	62
227	62
228	61
229	61
230	62
231	62
232	61
233	61
234	60
235	61
236	61
237	61
238	61
239	62
240	62
241	62
242	61
243	61
244	61
245	61
246	62
247	62
248	61
249	62
250	62
251	62
252	62
253	62
254	62
255	62
256	61
257	62
258	62
259	63
260	63
261	62
262	61
263	62
264	62
265	61
266	61
267	60
268	59
269	58
270	58
271	59
272	59
273	59
274	58
275	58
276	59
277	59
278	58
279	58
280	58
281	57
282	57
283	57
284	57
285	57
286	57
287	57
288	58
289	59
290	59
291	59
292	59
293	60
294	59
295	59
296	58
297	57
298	57
299	57
300	58
301	58
302	57
303	56
304	57
305	58
306	57
307	56
308	57
309	56
310	57
311	57
312	56
313	56
314	56
315	55
316	56
317	56
318	55
319	56
320	55
321	54
322	53
323	53
324	53
325	54
326	54
327	54
328	55
329	55
330	56
331	56
332	55
333	55
334	55
335	56
336	56
337	57
338	56
339	56
340	56
341	56
342	57
343	56
344	56
345	55
346	54
347	55
348	56
349	55
350	55
351	55
352	54
353	54
354	54
355	54
356	55
357	56
358	56
359	56
360	55
361	56
362	56
363	56
364	56
365	56
366	57
367	57
368	57
369	56
370	56
371	57
372	57
373	57
374	57
375	57
376	57
377	57
378	57
379	57
380	57
381	57
382	57
383	56
384	57
385	57
386	57
387	58
388	58
389	58
390	59
391	58
392	59
393	59
394	60
395	61
396	61
397	62
398	62
399	62
400	63
401	64
402	64
403	65
404	65
405	65
406	66
407	67
408	66
409	66
410	67
411	66
412	67
413	68
414	69
415	68
416	68
417	69
418	69
419	70
420	70
421	70
422	70
423	69
424	69
425	69
426	69
427	68
428	69
429	69
430	70
431	70
432	71
433	71
434	71
435	71
436	71
437	71
438	70
439	70
440	69
441	68
442	68
443	68
444	69
445	68
446	68
447	68
448	67
449	67
450	67
451	67
452	68
453	68
454	68
455	67
456	66
457	65
458	64
459	63
460	64
461	64
462	65
463	65
464	66
465	65
466	65
467	65
468	66
469	66
470	66
471	66
472	66
473	66
474	65
475	64
476	63
477	64
478	64
479	64
480	64
481	64
482	64
483	64
484	63
485	62
486	62
487	63
488	62
489	61
490	60
491	59
492	59
493	59
494	58
495	58
496	58
497	58
498	59
499	60
500	60
501	61
502	60
503	60
504	59
505	59
506	59
507	59
508	60
509	61
510	60
511	60
512	59
513	59
514	58
515	58
516	57
517	58
518	59
519	59
520	59
521	59
522	59
523	58
524	59
525	60
526	60
527	59
528	58
529	58
530	58
531	57
532	57
533	57
534	58
535	57
536	57
537	56
538	55
539	56
540	56
541	56
542	56
543	57
544	57
545	57
546	57
547	58
548	59
549	59
550	59
551	59
552	60
553	60
554	60
555	61
556	62
557	62
558	62
559	62
560	63
561	63
562	63
563	62
564	62
565	63
566	62
567	63
568	63
569	63
570	64
571	64
572	63
573	63
574	62
575	62
576	62
577	62
578	62
579	62
580	61
581	61
582	61
583	62
584	62
585	62
586	61
587	62
588	63
589	62
590	62
591	61
592	61
593	61
594	60
595	60
596	59
597	59
598	59
599	59
600	60
601	60
602	60
603	61
604	61
605	61
606	62
607	63
608	63
609	63
610	63
611	62
612	63
613	63
614	62
615	63
616	63
617	63
618	63
619	63
620	63
621	63
622	64
623	63
624	63
625	62
626	61
627	60
628	59
629	60
630	60
631	59
632	59
633	59
634	60
635	61
636	60
637	60
638	61
639	62
640	62
641	62
642	62
643	62
644	63
645	63
646	62
647	62
648	63
649	64
650	64
651	63
652	63
653	64
654	65
655	64
656	64
657	63
658	63
659	62
660	61
661	61
662	61
663	62
664	63
665	64
666	64
667	63
668	63
669	64
670	64
671	63
672	64
673	63
674	64
675	64
676	65
677	65
678	65
679	65
680	65
681	65
682	64
683	64
684	63
685	64
686	65
687	66
688	67
689	67
690	68
691	68
692	69
693	69
694	69
695	69
696	68
697	68
698	67
699	67
700	67
701	67
702	66
703	66
704	67
705	67
706	67
707	67
708	67
709	68
710	68
711	68
712	68
713	68
714	67
715	66
716	67
717	68
718	67
719	67
720	66
721	67
722	68
723	68
724	69
725	68
726	69
727	69
728	69
729	70
730	71
731	71
732	72
733	72
734	72
735	72
736	72
737	72
738	73
739	73
740	72
741	73
742	72
743	71
744	72
745	72
746	73
747	74
748	74
749	73
750	73
751	74
752	73
753	72
754	72
755	72
756	72
757	73
758	74
759	74
760	75
761	74
762	74
763	73
764	74
765	74
766	74
767	74
768	74
769	74
770	74
771	73
772	73
773	73
774	72
775	72
776	72
777	72
778	72
779	72
780	71
781	70
782	71
783	70
784	70
785	70
786	69
787	68
788	68
789	67
790	67
791	67
792	66
793	66
794	66
795	66
796	66
797	66
798	67
799	68
800	67
801	67
802	67
803	67
804	67
805	66
806	67
807	68
808	67
809	67
810	67
811	66
812	65
813	64
814	63
815	63
816	62
817	63
818	62
819	61
820	61
821	61
822	60
823	60
824	60
825	60
826	60
827	59
828	59
829	60
830	60
831	59
832	58
833	58
834	58
835	58
836	59
837	59
838	59
839	59
840	59
841	59
842	59
843	58
844	57
845	58
846	57
847	57
848	56
849	55
850	55
851	54
852	55
853	55
854	54
855	54
856	54
857	54
858	55
859	55
860	55
861	54
862	54
863	53
864	52
865	51
866	51
867	52
868	52
869	53
870	53
871	53
872	53
873	52
874	52
875	51
876	50
877	50
878	50
879	50
880	49
881	49
882	49
883	48
884	47
885	48
886	47
887	47
888	47
889	46
890	47
891	46
892	45
893	46
894	47
895	46
896	45
897	45
898	45
899	44
900	44
901	44
902	44
903	44
904	44
905	44
906	44
907	43
908	43
909	44
910	44
911	43
912	42
913	42
914	42
915	41
916	42
917	43
918	42
919	41
920	41
921	41
922	41
923	40
924	39
925	38
926	38
927	38
928	38
929	38
930	37
931	37
932	37
933	36
934	35
935	34
936	35
937	35
938	35
939	34
940	34
941	35
942	36
943	35
944	34
945	33
946	33
947	33
948	33
949	32
950	32
951	32
952	32
953	31
954	30
955	29
956	29
957	28
958	27
959	27
960	26
961	26
962	26
963	25
964	24
965	24
966	23
967	24
968	24
969	23
970	24
971	23
972	22
973	21
974	21
975	21
976	21
977	20
978	19
979	18
980	17
981	17
982	17
983	16
984	15
985	14
986	13
987	12
988	11
989	10
990	10
991	9
992	8
993	7
994	6
995	5
996	4
997	3
998	2
999	1


==> interchangeSample.dat <==
0	208
1	60
2	186
3	223
4	39
5	59
6	172
7	164
8	99
9	91
10	178
11	104
12	8
13	42
14	127
15	23
16	70
17	144
18	7
19	105
20	11
21	173
22	75
23	133
24	71
25	66
26	36
27	57
28	45
29	53
30	4
31	129
32	21
33	92
34	5
35	13
36	6
37	155
38	313
39	100
40	86
41	131
42	27
43	55
44	153
45	183
46	143
47	26
48	84
49	56
50	40
51	119
52	132
53	63
54	97
55	174
56	37
57	152
58	14
59	120
60	32
61	199
62	147
63	34
64	158
65	30
66	107
67	87
68	177
69	25
70	76
71	205
72	79
73	139
74	51
75	471
76	230
77	62
78	420
79	88
80	213
81	240
82	46
83	49
84	298
85	247
86	68
87	128
88	28
89	41
90	19
91	89
92	114
93	197
94	264
95	124
96	310
97	10
98	16
99	263
100	0
101	3
102	12
103	18
104	217
105	140
106	245
107	361
108	90
109	266
110	357
111	103
112	224
113	175
114	48
115	159
116	233
117	85
118	96
119	47
120	150
121	17
122	229
123	226
124	401
125	282
126	170
127	180
128	82
129	65
130	187
131	182
132	54
133	211
134	1
135	204
136	238
137	15
138	94
139	20
140	130
141	24
142	237
143	64
144	72
145	250
146	125
147	142
148	251
149	337
150	348
151	381
152	257
153	191
154	167
155	375
156	148
157	29
158	78
159	497
160	58
161	201
162	9
163	253
164	214
165	227
166	121
167	74
168	193
169	222
170	353
171	236
172	83
173	117
174	437
175	145
176	163
177	287
178	35
179	221
180	387
181	135
182	50
183	184
184	95
185	350
186	248
187	136
188	399
189	209
190	22
191	373
192	261
193	284
194	146
195	181
196	295
197	206
198	198
199	43
200	162
201	31
202	270
203	345
204	268
205	235
206	194
207	115
208	380
209	289
210	367
211	52
212	576
213	338
214	273
215	215
216	371
217	102
218	137
219	254
220	537
221	327
222	336
223	112
224	231
225	33
226	168
227	218
228	176
229	306
230	242
231	203
232	93
233	111
234	101
235	277
236	149
237	246
238	210
239	243
240	109
241	271
242	157
243	299
244	317
245	126
246	319
247	44
248	38
249	196
250	80
251	123
252	384
253	533
254	134
255	450
256	504
257	457
258	358
259	189
260	396
261	110
262	116
263	400
264	296
265	333
266	290
267	467
268	192
269	154
270	335
271	276
272	325
273	2
274	73
275	77
276	179
277	200
278	303
279	67
280	106
281	228
282	468
283	166
284	422
285	421
286	249
287	69
288	108
289	239
290	285
291	216
292	302
293	275
294	564
295	321
296	160
297	293
298	379
299	441
300	360
301	430
302	366
303	527
304	500
305	328
306	314
307	423
308	262
309	255
310	81
311	274
312	378
313	260
314	362
315	188
316	426
317	190
318	113
319	415
320	61
321	372
322	305
323	386
324	122
325	409
326	269
327	512
328	572
329	219
330	283
331	332
332	118
333	244
334	232
335	156
336	304
337	536
338	364
339	411
340	311
341	330
342	323
343	265
344	445
345	351
346	434
347	557
348	673
349	374
350	484
351	575
352	476
353	487
354	769
355	418
356	279
357	478
358	508
359	392
360	433
361	312
362	297
363	482
364	165
365	714
366	195
367	258
368	234
369	151
370	385
371	633
372	346
373	202
374	431
375	324
376	622
377	267
378	322
379	98
380	754
381	444
382	286
383	577
384	442
385	416
386	602
387	326
388	405
389	339
390	439
391	538
392	596
393	470
394	281
395	454
396	643
397	365
398	451
399	473
400	452
401	138
402	410
403	551
404	395
405	307
406	370
407	545
408	403
409	503
410	579
411	614
412	294
413	220
414	621
415	256
416	185
417	556
418	495
419	548
420	597
421	225
422	349
423	606
424	292
425	356
426	483
427	329
428	474
429	424
430	342
431	498
432	543
433	340
434	408
435	612
436	505
437	479
438	343
439	563
440	320
441	462
442	390
443	344
444	458
445	619
446	587
447	161
448	376
449	212
450	740
451	657
452	513
453	485
454	448
455	394
456	315
457	171
458	331
459	388
460	524
461	301
462	397
463	341
464	582
465	241
466	723
467	528
468	588
469	460
470	398
471	628
472	634
473	539
474	428
475	377
476	382
477	488
478	544
479	611
480	567
481	459
482	486
483	674
484	363
485	417
486	477
487	705
488	561
489	413
490	589
491	721
492	369
493	522
494	383
495	502
496	648
497	453
498	506
499	291
500	414
501	393
502	514
503	613
504	581
505	682
506	480
507	465
508	334
509	489
510	493
511	692
512	584
513	591
514	687
515	368
516	531
517	288
518	259
519	607
520	530
521	466
522	683
523	510
524	355
525	529
526	354
527	461
528	601
529	169
530	359
531	455
532	574
533	624
534	440
535	419
536	309
537	447
538	523
539	481
540	443
541	535
542	661
543	308
544	491
545	347
546	784
547	494
548	741
549	552
550	558
551	406
552	519
553	520
554	507
555	555
556	580
557	697
558	456
559	592
560	542
561	541
562	831
563	272
564	618
565	427
566	141
567	490
568	389
569	499
570	640
571	438
572	252
573	839
574	668
575	768
576	636
577	469
578	743
579	516
580	940
581	207
582	449
583	532
584	600
585	432
586	590
587	916
588	663
589	902
590	352
591	773
592	604
593	629
594	684
595	664
596	554
597	658
598	578
599	509
600	300
601	989
602	678
603	884
604	565
605	429
606	446
607	571
608	278
609	846
610	534
611	595
612	316
613	517
614	623
615	553
616	641
617	583
618	594
619	707
620	402
621	511
622	639
623	734
624	472
625	703
626	632
627	610
628	695
629	700
630	518
631	762
632	702
633	696
634	766
635	425
636	652
637	672
638	464
639	549
640	540
641	407
642	779
643	671
644	560
645	573
646	605
647	751
648	280
649	747
650	585
651	722
652	895
653	847
654	617
655	436
656	525
657	823
658	688
659	492
660	647
661	318
662	586
663	790
664	653
665	630
666	689
667	927
668	559
669	616
670	435
671	655
672	654
673	809
674	731
675	719
676	708
677	804
678	917
679	742
680	550
681	764
682	698
683	656
684	727
685	526
686	569
687	841
688	681
689	562
690	609
691	670
692	861
693	412
694	496
695	826
696	646
697	825
698	650
699	802
700	726
701	718
702	391
703	869
704	501
705	626
706	642
707	811
708	812
709	665
710	829
711	676
712	746
713	649
714	728
715	645
716	752
717	749
718	949
719	871
720	860
721	625
722	770
723	859
724	842
725	637
726	808
727	894
728	603
729	463
730	789
731	660
732	844
733	988
734	736
735	680
736	738
737	713
738	795
739	851
740	404
741	651
742	910
743	909
744	691
745	475
746	970
747	677
748	845
749	816
750	785
751	735
752	799
753	883
754	824
755	750
756	521
757	730
758	960
759	821
760	892
761	872
762	547
763	945
764	887
765	835
766	659
767	763
768	819
769	686
770	971
771	966
772	756
773	638
774	807
775	855
776	994
777	798
778	710
779	679
780	905
781	783
782	620
783	725
784	765
785	729
786	757
787	644
788	958
789	838
790	627
791	685
792	669
793	879
794	886
795	849
796	724
797	693
798	701
799	712
800	881
801	711
802	675
803	891
804	982
805	876
806	868
807	666
808	667
809	570
810	568
811	608
812	814
813	903
814	870
815	690
816	979
817	715
818	857
819	593
820	938
821	920
822	843
823	837
824	864
825	880
826	901
827	566
828	996
829	968
830	897
831	822
832	836
833	820
834	862
835	758
836	761
837	832
838	598
839	907
840	801
841	599
842	615
843	777
844	977
845	834
846	733
847	744
848	830
849	899
850	922
851	704
852	962
853	546
854	716
855	976
856	662
857	803
858	998
859	893
860	780
861	933
862	788
863	774
864	921
865	898
866	748
867	888
868	908
869	850
870	800
871	985
872	932
873	791
874	889
875	914
876	699
877	755
878	950
879	987
880	865
881	941
882	918
883	720
884	975
885	951
886	732
887	760
888	937
889	965
890	919
891	827
892	810
893	776
894	930
895	973
896	912
897	939
898	946
899	882
900	995
901	924
902	818
903	878
904	817
905	904
906	984
907	806
908	759
909	694
910	952
911	772
912	875
913	931
914	874
915	877
916	955
917	954
918	631
919	999
920	873
921	959
922	635
923	717
924	848
925	957
926	833
927	781
928	992
929	797
930	943
931	969
932	796
933	896
934	794
935	739
936	813
937	936
938	778
939	782
940	709
941	926
942	706
943	786
944	956
945	840
946	972
947	913
948	853
949	771
950	935
951	997
952	911
953	906
954	856
955	944
956	963
957	986
958	974
959	745
960	858
961	767
962	928
963	775
964	828
965	942
966	852
967	991
968	866
969	793
970	805
971	923
972	993
973	980
974	981
975	515
976	934
977	948
978	792
979	867
980	900
981	915
982	815
983	961
984	983
985	863
986	929
987	854
988	967
989	953
990	978
991	737
992	787
993	925
994	964
995	947
996	890
997	753
998	990
999	885


==> mallowsSample1000n102q.dat <==
0	991
1	867
2	937
3	986
4	984
5	921
6	945
7	891
8	998
9	974
10	862
11	927
12	978
13	895
14	957
15	990
16	968
17	997
18	992
19	887
20	988
21	981
22	994
23	886
24	818
25	943
26	951
27	938
28	976
29	963
30	985
31	977
32	803
33	971
34	987
35	933
36	983
37	934
38	941
39	910
40	939
41	824
42	964
43	999
44	944
45	980
46	873
47	930
48	900
49	967
50	948
51	996
52	989
53	928
54	733
55	844
56	908
57	798
58	906
59	766
60	936
61	935
62	947
63	952
64	960
65	979
66	972
67	856
68	975
69	993
70	901
71	918
72	897
73	959
74	969
75	958
76	868
77	909
78	995
79	973
80	841
81	861
82	857
83	915
84	924
85	907
86	931
87	481
88	825
89	923
90	922
91	860
92	865
93	940
94	893
95	949
96	684
97	965
98	892
99	874
100	890
101	919
102	876
103	956
104	896
105	781
106	828
107	863
108	902
109	805
110	851
111	946
112	864
113	715
114	780
115	877
116	753
117	763
118	829
119	845
120	850
121	914
122	926
123	894
124	961
125	719
126	954
127	750
128	925
129	916
130	813
131	950
132	852
133	801
134	752
135	870
136	782
137	911
138	796
139	917
140	888
141	816
142	794
143	866
144	681
145	711
146	743
147	815
148	773
149	920
150	883
151	970
152	833
153	797
154	854
155	784
156	820
157	913
158	757
159	847
160	848
161	771
162	929
163	953
164	889
165	955
166	849
167	966
168	871
169	869
170	726
171	800
172	777
173	835
174	817
175	912
176	872
177	878
178	812
179	772
180	768
181	838
182	677
183	704
184	836
185	840
186	842
187	770
188	942
189	783
190	760
191	806
192	831
193	755
194	802
195	804
196	819
197	881
198	855
199	822
200	875
201	823
202	880
203	808
204	811
205	729
206	885
207	858
208	932
209	775
210	774
211	962
212	904
213	899
214	571
215	810
216	745
217	731
218	799
219	486
220	795
221	791
222	853
223	827
224	809
225	905
226	982
227	682
228	644
229	734
230	843
231	732
232	631
233	727
234	691
235	722
236	787
237	769
238	738
239	834
240	736
241	879
242	846
243	688
244	859
245	762
246	814
247	673
248	832
249	839
250	670
251	713
252	826
253	741
254	649
255	669
256	712
257	742
258	749
259	748
260	580
261	756
262	654
263	761
264	652
265	807
266	643
267	716
268	658
269	785
270	882
271	707
272	545
273	602
274	701
275	666
276	767
277	717
278	700
279	764
280	710
281	830
282	618
283	699
284	903
285	576
286	686
287	779
288	740
289	702
290	694
291	747
292	884
293	535
294	695
295	821
296	588
297	638
298	642
299	778
300	744
301	641
302	480
303	792
304	754
305	759
306	696
307	693
308	553
309	661
310	714
311	788
312	692
313	709
314	728
315	735
316	751
317	612
318	672
319	790
320	721
321	523
322	786
323	687
324	555
325	447
326	660
327	595
328	515
329	627
330	679
331	678
332	725
333	634
334	606
335	651
336	583
337	656
338	689
339	676
340	671
341	594
342	898
343	668
344	540
345	628
346	625
347	737
348	578
349	517
350	626
351	667
352	645
353	674
354	789
355	837
356	614
357	675
358	616
359	690
360	630
361	536
362	475
363	730
364	697
365	566
366	600
367	655
368	639
369	592
370	718
371	530
372	598
373	746
374	622
375	633
376	648
377	650
378	579
379	617
380	637
381	723
382	665
383	522
384	560
385	683
386	533
387	589
388	601
389	488
390	544
391	776
392	765
393	603
394	640
395	793
396	657
397	581
398	605
399	586
400	632
401	577
402	419
403	491
404	635
405	427
406	406
407	615
408	551
409	570
410	698
411	477
412	591
413	484
414	758
415	708
416	613
417	629
418	574
419	599
420	557
421	653
422	706
423	565
424	705
425	430
426	537
427	509
428	610
429	495
430	437
431	609
432	680
433	596
434	547
435	582
436	636
437	546
438	564
439	462
440	647
441	597
442	587
443	664
444	554
445	493
446	470
447	434
448	558
449	620
450	552
451	659
452	442
453	521
454	563
455	585
456	524
457	408
458	593
459	575
460	529
461	453
462	455
463	532
464	739
465	562
466	538
467	411
468	604
469	461
470	485
471	424
472	611
473	556
474	624
475	497
476	228
477	561
478	494
479	531
480	487
481	247
482	542
483	646
484	608
485	541
486	432
487	458
488	405
489	428
490	724
491	518
492	573
493	539
494	483
495	662
496	514
497	380
498	663
499	460
500	703
501	621
502	506
503	347
504	507
505	623
506	508
507	720
508	549
509	567
510	343
511	548
512	590
513	516
514	444
515	534
516	499
517	584
518	440
519	511
520	528
521	568
522	474
523	400
524	367
525	438
526	393
527	505
528	559
529	510
530	418
531	526
532	446
533	439
534	619
535	569
536	520
537	496
538	503
539	435
540	513
541	401
542	607
543	550
544	370
545	325
546	423
547	443
548	396
549	476
550	449
551	473
552	397
553	463
554	382
555	353
556	519
557	421
558	422
559	410
560	404
561	328
562	572
563	318
564	433
565	502
566	464
567	357
568	376
569	500
570	350
571	369
572	512
573	277
574	527
575	426
576	450
577	413
578	468
579	360
580	436
581	394
582	375
583	420
584	409
585	504
586	416
587	407
588	379
589	525
590	501
591	44
592	335
593	349
594	270
595	305
596	429
597	387
598	398
599	478
600	383
601	403
602	391
603	543
604	213
605	389
606	472
607	368
608	366
609	465
610	685
611	297
612	315
613	471
614	358
615	309
616	466
617	386
618	498
619	384
620	332
621	282
622	490
623	448
624	377
625	457
626	182
627	414
628	321
629	454
630	259
631	261
632	492
633	300
634	188
635	207
636	452
637	304
638	364
639	467
640	346
641	365
642	331
643	336
644	395
645	459
646	341
647	451
648	303
649	211
650	456
651	312
652	373
653	359
654	179
655	295
656	469
657	363
658	329
659	302
660	310
661	296
662	313
663	445
664	311
665	362
666	256
667	265
668	290
669	326
670	431
671	324
672	276
673	322
674	279
675	356
676	204
677	316
678	390
679	254
680	441
681	291
682	280
683	392
684	273
685	123
686	417
687	223
688	164
689	294
690	255
691	214
692	271
693	337
694	388
695	184
696	308
697	374
698	244
699	319
700	489
701	330
702	425
703	252
704	253
705	173
706	415
707	219
708	229
709	124
710	342
711	412
712	222
713	479
714	345
715	399
716	216
717	307
718	263
719	292
720	299
721	314
722	352
723	298
724	288
725	385
726	227
727	355
728	293
729	268
730	482
731	248
732	209
733	320
734	181
735	378
736	334
737	135
738	351
739	306
740	217
741	286
742	344
743	260
744	284
745	381
746	160
747	339
748	333
749	281
750	67
751	340
752	168
753	233
754	117
755	338
756	215
757	372
758	272
759	165
760	196
761	348
762	208
763	239
764	100
765	241
766	195
767	110
768	231
769	138
770	371
771	275
772	200
773	246
774	9
775	180
776	232
777	224
778	155
779	28
780	243
781	154
782	285
783	77
784	210
785	140
786	354
787	38
788	158
789	175
790	278
791	193
792	289
793	266
794	167
795	264
796	236
797	191
798	212
799	186
800	218
801	185
802	109
803	162
804	238
805	169
806	113
807	262
808	189
809	143
810	257
811	170
812	108
813	68
814	144
815	361
816	245
817	327
818	111
819	183
820	269
821	118
822	198
823	194
824	235
825	221
826	82
827	206
828	317
829	95
830	201
831	147
832	176
833	132
834	190
835	171
836	166
837	119
838	62
839	73
840	145
841	4
842	242
843	153
844	102
845	24
846	137
847	34
848	301
849	234
850	258
851	156
852	103
853	251
854	130
855	65
856	152
857	127
858	116
859	142
860	323
861	125
862	267
863	17
864	157
865	225
866	52
867	402
868	159
869	199
870	141
871	250
872	146
873	197
874	46
875	151
876	105
877	202
878	41
879	230
880	149
881	87
882	79
883	283
884	192
885	240
886	249
887	42
888	174
889	128
890	122
891	72
892	205
893	112
894	172
895	48
896	23
897	71
898	16
899	226
900	178
901	75
902	94
903	64
904	121
905	84
906	131
907	104
908	148
909	61
910	80
911	92
912	187
913	133
914	115
915	129
916	40
917	13
918	97
919	54
920	88
921	163
922	203
923	90
924	78
925	63
926	177
927	139
928	26
929	12
930	114
931	76
932	19
933	56
934	99
935	70
936	161
937	43
938	85
939	57
940	81
941	37
942	150
943	59
944	7
945	58
946	220
947	49
948	66
949	32
950	0
951	15
952	55
953	98
954	29
955	27
956	120
957	126
958	8
959	2
960	50
961	14
962	274
963	83
964	106
965	96
966	33
967	107
968	21
969	22
970	136
971	69
972	36
973	287
974	89
975	35
976	5
977	20
978	18
979	51
980	10
981	1
982	25
983	11
984	86
985	3
986	31
987	53
988	30
989	6
990	101
991	60
992	134
993	45
994	91
995	39
996	93
997	74
998	47
999	237


==> mallowsSample1000n102qX2.dat <==
0	60
1	402
2	43
3	31
4	86
5	163
6	58
7	72
8	47
9	89
10	267
11	139
12	18
13	48
14	126
15	101
16	21
17	74
18	134
19	42
20	30
21	1
22	91
23	249
24	111
25	59
26	15
27	85
28	5
29	83
30	3
31	20
32	162
33	69
34	53
35	56
36	11
37	99
38	37
39	80
40	57
41	235
42	106
43	237
44	7
45	10
46	197
47	114
48	178
49	107
50	66
51	93
52	6
53	26
54	320
55	102
56	148
57	212
58	131
59	195
60	161
61	70
62	49
63	55
64	50
65	51
66	36
67	152
68	35
69	45
70	75
71	97
72	71
73	2
74	22
75	8
76	159
77	61
78	39
79	287
80	4
81	125
82	127
83	129
84	78
85	104
86	76
87	247
88	221
89	90
90	203
91	323
92	225
93	81
94	112
95	32
96	273
97	96
98	205
99	46
100	122
101	54
102	105
103	120
104	23
105	154
106	317
107	17
108	94
109	169
110	156
111	220
112	157
113	399
114	243
115	202
116	233
117	239
118	95
119	24
120	258
121	115
122	177
123	172
124	14
125	292
126	29
127	67
128	63
129	40
130	68
131	0
132	103
133	185
134	168
135	141
136	285
137	92
138	236
139	13
140	174
141	245
142	167
143	52
144	291
145	412
146	260
147	361
148	246
149	88
150	283
151	136
152	132
153	191
154	130
155	210
156	269
157	133
158	372
159	34
160	301
161	275
162	12
163	98
164	128
165	27
166	234
167	33
168	250
169	199
170	227
171	218
172	224
173	171
174	327
175	187
176	146
177	41
178	108
179	200
180	231
181	62
182	316
183	253
184	166
185	145
186	242
187	371
188	150
189	77
190	196
191	113
192	147
193	338
194	109
195	238
196	183
197	87
198	65
199	198
200	151
201	194
202	149
203	189
204	170
205	268
206	240
207	116
208	19
209	180
210	9
211	274
212	121
213	226
214	369
215	257
216	381
217	248
218	186
219	432
220	264
221	193
222	251
223	206
224	143
225	84
226	25
227	280
228	395
229	181
230	153
231	209
232	261
233	355
234	214
235	352
236	38
237	138
238	351
239	190
240	334
241	230
242	137
243	164
244	142
245	208
246	144
247	322
248	176
249	73
250	431
251	479
252	82
253	286
254	211
255	326
256	222
257	344
258	281
259	333
260	436
261	215
262	179
263	348
264	373
265	262
266	336
267	216
268	329
269	140
270	79
271	219
272	325
273	391
274	330
275	256
276	110
277	307
278	489
279	100
280	342
281	201
282	498
283	319
284	64
285	450
286	417
287	28
288	217
289	425
290	388
291	339
292	192
293	569
294	184
295	118
296	379
297	364
298	331
299	155
300	284
301	365
302	487
303	289
304	117
305	165
306	308
307	337
308	463
309	296
310	345
311	158
312	271
313	124
314	293
315	378
316	340
317	315
318	276
319	278
320	314
321	400
322	354
323	223
324	353
325	434
326	310
327	305
328	534
329	414
330	254
331	390
332	385
333	188
334	472
335	312
336	420
337	469
338	294
339	204
340	324
341	270
342	16
343	290
344	513
345	321
346	457
347	135
348	468
349	584
350	182
351	265
352	459
353	279
354	175
355	119
356	358
357	356
358	466
359	255
360	259
361	520
362	497
363	482
364	374
365	464
366	383
367	295
368	467
369	335
370	263
371	418
372	398
373	160
374	490
375	300
376	303
377	456
378	360
379	386
380	304
381	298
382	362
383	474
384	404
385	392
386	439
387	525
388	403
389	405
390	370
391	232
392	241
393	543
394	346
395	266
396	363
397	394
398	389
399	416
400	492
401	413
402	599
403	518
404	207
405	509
406	406
407	309
408	473
409	350
410	244
411	561
412	44
413	608
414	272
415	229
416	471
417	454
418	527
419	478
420	421
421	359
422	415
423	502
424	173
425	437
426	496
427	567
428	685
429	662
430	546
431	465
432	441
433	429
434	443
435	375
436	452
437	423
438	433
439	455
440	451
441	387
442	407
443	311
444	382
445	539
446	485
447	547
448	422
449	332
450	397
451	302
452	587
453	568
454	318
455	504
456	367
457	551
458	349
459	426
460	510
461	521
462	585
463	446
464	306
465	572
466	503
467	477
468	213
469	453
470	541
471	705
472	297
473	519
474	377
475	380
476	644
477	328
478	483
479	526
480	458
481	673
482	607
483	341
484	366
485	401
486	680
487	593
488	427
489	610
490	288
491	440
492	277
493	435
494	646
495	313
496	444
497	637
498	445
499	529
500	252
501	282
502	508
503	737
504	720
505	448
506	549
507	299
508	476
509	357
510	668
511	396
512	501
513	499
514	554
515	619
516	460
517	409
518	647
519	548
520	559
521	376
522	624
523	632
524	655
525	564
526	603
527	623
528	410
529	343
530	574
531	393
532	470
533	462
534	384
535	500
536	528
537	514
538	347
539	582
540	516
541	577
542	368
543	449
544	718
545	447
546	565
547	664
548	657
549	228
550	620
551	556
552	581
553	532
554	665
555	674
556	511
557	653
558	706
559	698
560	635
561	515
562	512
563	672
564	596
565	506
566	739
567	675
568	648
569	703
570	626
571	592
572	590
573	717
574	505
575	537
576	552
577	484
578	604
579	630
580	636
581	640
582	633
583	557
584	570
585	507
586	613
587	615
588	617
589	438
590	621
591	944
592	651
593	517
594	882
595	759
596	495
597	589
598	605
599	494
600	522
601	491
602	776
603	550
604	899
605	488
606	611
607	639
608	600
609	562
610	123
611	638
612	735
613	424
614	616
615	661
616	538
617	533
618	663
619	560
620	725
621	618
622	724
623	558
624	650
625	408
626	677
627	758
628	523
629	563
630	748
631	756
632	573
633	744
634	942
635	858
636	442
637	754
638	697
639	411
640	625
641	566
642	678
643	583
644	793
645	575
646	594
647	659
648	792
649	962
650	524
651	692
652	746
653	690
654	772
655	821
656	461
657	730
658	627
659	480
660	714
661	588
662	709
663	493
664	788
665	475
666	712
667	807
668	694
669	660
670	609
671	555
672	767
673	786
674	764
675	614
676	811
677	751
678	544
679	649
680	597
681	747
682	710
683	765
684	602
685	894
686	629
687	827
688	889
689	695
690	669
691	571
692	707
693	656
694	601
695	836
696	553
697	622
698	859
699	790
700	428
701	679
702	430
703	826
704	741
705	835
706	708
707	486
708	734
709	961
710	898
711	591
712	853
713	531
714	628
715	586
716	745
717	693
718	761
719	884
720	778
721	728
722	645
723	642
724	740
725	683
726	682
727	837
728	535
729	658
730	542
731	832
732	775
733	721
734	838
735	579
736	606
737	870
738	667
739	696
740	731
741	686
742	540
743	580
744	903
745	723
746	848
747	676
748	634
749	830
750	856
751	671
752	871
753	727
754	763
755	689
756	810
757	598
758	545
759	955
760	819
761	578
762	932
763	834
764	890
765	879
766	804
767	851
768	732
769	796
770	530
771	666
772	875
773	814
774	974
775	768
776	631
777	809
778	784
779	976
780	688
781	854
782	576
783	909
784	774
785	888
786	789
787	941
788	757
789	912
790	700
791	755
792	702
793	643
794	966
795	652
796	787
797	806
798	904
799	842
800	799
801	840
802	805
803	929
804	738
805	869
806	715
807	654
808	783
809	866
810	742
811	726
812	902
813	975
814	681
815	536
816	762
817	595
818	946
819	704
820	785
821	829
822	855
823	802
824	722
825	791
826	857
827	885
828	612
829	949
830	823
831	815
832	872
833	852
834	760
835	800
836	849
837	845
838	947
839	959
840	711
841	984
842	846
843	797
844	876
845	818
846	911
847	987
848	641
849	691
850	749
851	820
852	956
853	713
854	813
855	979
856	833
857	750
858	753
859	794
860	687
861	719
862	716
863	997
864	913
865	905
866	989
867	419
868	847
869	822
870	816
871	670
872	743
873	881
874	873
875	970
876	781
877	880
878	824
879	843
880	920
881	481
882	973
883	699
884	831
885	736
886	839
887	964
888	817
889	925
890	926
891	897
892	729
893	864
894	777
895	900
896	886
897	918
898	968
899	982
900	812
901	958
902	893
903	960
904	914
905	924
906	950
907	896
908	773
909	935
910	841
911	865
912	770
913	801
914	877
915	916
916	939
917	895
918	965
919	733
920	825
921	953
922	808
923	922
924	995
925	952
926	878
927	917
928	951
929	978
930	780
931	868
932	887
933	908
934	874
935	901
936	771
937	999
938	907
939	798
940	861
941	934
942	883
943	766
944	891
945	906
946	795
947	967
948	972
949	803
950	991
951	990
952	844
953	892
954	963
955	938
956	850
957	954
958	998
959	937
960	948
961	957
962	701
963	915
964	828
965	684
966	971
967	863
968	981
969	994
970	782
971	993
972	983
973	779
974	923
975	933
976	921
977	988
978	992
979	996
980	862
981	867
982	943
983	927
984	931
985	986
986	977
987	928
988	985
989	945
990	919
991	936
992	752
993	980
994	860
995	910
996	940
997	969
998	930
999	769


==> mallowsSample1000n995q.dat <==
0	199
1	54
2	298
3	16
4	163
5	90
6	39
7	111
8	425
9	23
10	216
11	267
12	129
13	83
14	127
15	215
16	256
17	122
18	59
19	235
20	65
21	115
22	534
23	155
24	302
25	76
26	152
27	22
28	108
29	431
30	140
31	68
32	356
33	86
34	490
35	31
36	30
37	285
38	73
39	147
40	394
41	7
42	321
43	410
44	32
45	99
46	29
47	222
48	146
49	883
50	297
51	184
52	627
53	40
54	398
55	5
56	190
57	145
58	445
59	198
60	385
61	308
62	238
63	98
64	713
65	138
66	401
67	46
68	87
69	212
70	287
71	149
72	110
73	245
74	788
75	292
76	93
77	451
78	17
79	741
80	109
81	498
82	170
83	175
84	44
85	1
86	156
87	271
88	729
89	45
90	24
91	95
92	48
93	304
94	11
95	9
96	3
97	10
98	26
99	386
100	132
101	259
102	82
103	187
104	97
105	567
106	158
107	20
108	392
109	440
110	62
111	293
112	226
113	189
114	339
115	276
116	557
117	61
118	223
119	492
120	186
121	207
122	49
123	105
124	340
125	246
126	477
127	123
128	511
129	177
130	650
131	151
132	171
133	142
134	286
135	139
136	154
137	899
138	421
139	43
140	18
141	247
142	113
143	70
144	294
145	261
146	6
147	130
148	428
149	353
150	103
151	25
152	2
153	257
154	459
155	696
156	165
157	80
158	100
159	405
160	366
161	173
162	596
163	375
164	437
165	192
166	118
167	411
168	323
169	77
170	33
171	114
172	58
173	525
174	36
175	495
176	194
177	661
178	319
179	209
180	85
181	157
182	135
183	134
184	351
185	537
186	167
187	234
188	653
189	191
190	907
191	220
192	330
193	64
194	289
195	738
196	746
197	237
198	295
199	404
200	15
201	307
202	444
203	666
204	273
205	188
206	284
207	159
208	205
209	475
210	94
211	136
212	219
213	370
214	361
215	14
216	672
217	196
218	144
219	579
220	318
221	208
222	258
223	604
224	388
225	164
226	423
227	456
228	81
229	239
230	434
231	574
232	409
233	439
234	570
235	436
236	243
237	345
238	638
239	466
240	74
241	502
242	331
243	497
244	858
245	640
246	124
247	203
248	510
249	396
250	420
251	646
252	482
253	301
254	305
255	872
256	648
257	227
258	28
259	487
260	327
261	499
262	636
263	236
264	56
265	268
266	816
267	41
268	88
269	34
270	419
271	782
272	106
273	569
274	402
275	988
276	176
277	8
278	241
279	383
280	532
281	691
282	599
283	224
284	96
285	384
286	255
287	651
288	272
289	344
290	470
291	262
292	303
293	380
294	35
295	795
296	55
297	313
298	622
299	485
300	53
301	19
302	69
303	117
304	381
305	350
306	430
307	254
308	265
309	67
310	417
311	75
312	786
313	290
314	371
315	681
316	169
317	362
318	168
319	92
320	200
321	37
322	250
323	202
324	614
325	71
326	493
327	476
328	263
329	479
330	454
331	180
332	778
333	121
334	450
335	329
336	368
337	705
338	727
339	481
340	333
341	160
342	533
343	0
344	137
345	178
346	230
347	312
348	52
349	320
350	500
351	504
352	649
353	505
354	269
355	720
356	941
357	38
358	185
359	251
360	591
361	316
362	181
363	726
364	584
365	686
366	338
367	311
368	300
369	413
370	911
371	357
372	550
373	427
374	789
375	244
376	522
377	107
378	116
379	12
380	395
381	667
382	594
383	626
384	125
385	372
386	260
387	589
388	378
389	252
390	332
391	961
392	406
393	51
394	897
395	377
396	882
397	523
398	703
399	501
400	573
401	670
402	296
403	270
404	218
405	162
406	278
407	620
408	347
409	414
410	530
411	275
412	358
413	629
414	527
415	422
416	535
417	228
418	416
419	991
420	581
421	558
422	624
423	869
424	314
425	524
426	693
427	78
428	735
429	204
430	948
431	441
432	424
433	860
434	426
435	317
436	851
437	141
438	849
439	801
440	335
441	600
442	585
443	792
444	886
445	27
446	563
447	473
448	342
449	583
450	486
451	102
452	606
453	478
454	555
455	13
456	214
457	310
458	89
459	42
460	847
461	590
462	685
463	101
464	231
465	977
466	379
467	922
468	281
469	148
470	229
471	461
472	355
473	47
474	680
475	60
476	432
477	565
478	403
479	279
480	758
481	879
482	751
483	566
484	665
485	453
486	804
487	496
488	733
489	143
490	443
491	91
492	364
493	836
494	706
495	360
496	365
497	217
498	84
499	488
500	57
501	578
502	830
503	418
504	520
505	282
506	193
507	577
508	367
509	315
510	213
511	546
512	309
513	150
514	518
515	607
516	468
517	986
518	812
519	723
520	172
521	551
522	586
523	474
524	359
525	249
526	341
527	21
528	465
529	698
530	166
531	799
532	841
533	764
534	195
535	896
536	264
537	996
538	576
539	603
540	393
541	277
542	266
543	126
544	630
545	760
546	829
547	133
548	400
549	975
550	773
551	700
552	655
553	242
554	707
555	509
556	348
557	334
558	349
559	4
560	519
561	387
562	373
563	767
564	447
565	750
566	515
567	634
568	363
569	690
570	831
571	824
572	652
573	438
574	529
575	516
576	435
577	544
578	556
579	346
580	233
581	540
582	736
583	462
584	916
585	734
586	336
587	647
588	179
589	183
590	463
591	616
592	369
593	772
594	976
595	894
596	937
597	768
598	568
599	908
600	63
601	839
602	161
603	659
604	382
605	484
606	990
607	513
608	809
609	960
610	517
611	210
612	903
613	602
614	749
615	391
616	448
617	848
618	322
619	953
620	694
621	617
622	480
623	587
624	837
625	483
626	969
627	66
628	643
629	528
630	128
631	798
632	740
633	514
634	639
635	835
636	893
637	632
638	633
639	628
640	828
641	512
642	232
643	538
644	597
645	554
646	508
647	472
648	72
649	467
650	776
651	864
652	206
653	625
654	442
655	885
656	863
657	904
658	449
659	780
660	458
661	763
662	464
663	621
664	489
665	877
666	775
667	674
668	526
669	756
670	543
671	657
672	704
673	182
674	853
675	211
676	965
677	889
678	677
679	744
680	933
681	950
682	572
683	299
684	818
685	352
686	711
687	844
688	174
689	917
690	469
691	697
692	615
693	592
694	324
695	954
696	571
697	637
698	785
699	871
700	635
701	545
702	716
703	248
704	588
705	998
706	689
707	601
708	884
709	779
710	631
711	412
712	553
713	765
714	506
715	531
716	873
717	714
718	656
719	731
720	725
721	878
722	995
723	813
724	901
725	702
726	796
727	452
728	699
729	881
730	539
731	663
732	866
733	701
734	838
735	807
736	979
737	619
738	817
739	654
740	325
741	955
742	671
743	389
744	754
745	552
746	429
747	842
748	944
749	291
750	715
751	737
752	660
753	471
754	920
755	131
756	761
757	797
758	771
759	892
760	664
761	777
762	397
763	669
764	692
765	753
766	952
767	50
768	521
769	915
770	906
771	766
772	832
773	274
774	687
775	374
776	855
777	678
778	923
779	925
780	834
781	608
782	595
783	112
784	326
785	825
786	945
787	253
788	399
789	759
790	582
791	745
792	974
793	913
794	840
795	675
796	909
797	755
798	926
799	605
800	415
801	800
802	891
803	658
804	709
805	887
806	728
807	623
808	876
809	936
810	682
811	708
812	283
813	717
814	942
815	559
816	722
817	221
818	940
819	408
820	783
821	343
822	793
823	561
824	822
825	932
826	805
827	695
828	747
829	985
830	815
831	457
832	542
833	390
834	562
835	928
836	593
837	997
838	748
839	790
840	900
841	712
842	460
843	921
844	494
845	939
846	820
847	718
848	491
849	852
850	770
851	865
852	548
853	810
854	946
855	240
856	564
857	153
858	688
859	959
860	104
861	610
862	874
863	963
864	724
865	784
866	787
867	949
868	895
869	455
870	613
871	827
872	679
873	743
874	888
875	806
876	560
877	337
878	927
879	769
880	930
881	819
882	280
883	201
884	902
885	644
886	867
887	598
888	850
889	854
890	802
891	859
892	857
893	972
894	973
895	612
896	762
897	983
898	981
899	814
900	668
901	739
902	964
903	547
904	843
905	914
906	999
907	833
908	982
909	821
910	774
911	862
912	354
913	803
914	929
915	683
916	433
917	958
918	811
919	503
920	662
921	934
922	967
923	826
924	507
925	376
926	971
927	641
928	846
929	676
930	79
931	861
932	575
933	120
934	943
935	642
936	719
937	993
938	611
939	890
940	924
941	645
942	868
943	918
944	994
945	536
946	962
947	730
948	984
949	880
950	919
951	618
952	673
953	875
954	781
955	306
956	684
957	794
958	956
959	791
960	710
961	905
962	845
963	197
964	752
965	957
966	808
967	989
968	742
969	407
970	966
971	987
972	549
973	968
974	910
975	980
976	446
977	609
978	288
979	947
980	870
981	912
982	898
983	992
984	935
985	978
986	225
987	541
988	732
989	931
990	951
991	823
992	856
993	938
994	721
995	119
996	328
997	580
998	970
999	757


==> mallowsSample1000n99q.dat <==
0	43
1	22
2	55
3	156
4	152
5	76
6	37
7	91
8	11
9	139
10	232
11	16
12	12
13	478
14	99
15	178
16	14
17	75
18	17
19	74
20	108
21	105
22	30
23	67
24	19
25	2
26	69
27	191
28	145
29	52
30	46
31	61
32	226
33	223
34	21
35	126
36	63
37	257
38	161
39	73
40	81
41	24
42	80
43	49
44	39
45	209
46	127
47	104
48	184
49	128
50	68
51	4
52	299
53	20
54	306
55	101
56	385
57	47
58	70
59	137
60	271
61	111
62	3
63	71
64	177
65	214
66	31
67	218
68	72
69	56
70	62
71	77
72	25
73	44
74	141
75	274
76	151
77	113
78	103
79	64
80	66
81	97
82	54
83	50
84	86
85	132
86	347
87	83
88	106
89	18
90	51
91	350
92	79
93	7
94	23
95	384
96	88
97	228
98	109
99	125
100	420
101	167
102	89
103	242
104	33
105	148
106	84
107	201
108	123
109	9
110	322
111	85
112	90
113	205
114	35
115	176
116	48
117	133
118	174
119	194
120	53
121	197
122	26
123	13
124	304
125	36
126	180
127	65
128	1
129	115
130	182
131	375
132	34
133	196
134	42
135	190
136	198
137	154
138	112
139	254
140	117
141	611
142	119
143	203
144	10
145	188
146	32
147	110
148	200
149	120
150	195
151	168
152	98
153	92
154	199
155	263
156	247
157	313
158	160
159	256
160	100
161	280
162	381
163	58
164	136
165	102
166	0
167	237
168	163
169	153
170	297
171	534
172	231
173	341
174	41
175	207
176	40
177	366
178	162
179	164
180	329
181	278
182	267
183	276
184	243
185	158
186	96
187	286
188	258
189	283
190	213
191	124
192	265
193	255
194	95
195	324
196	281
197	131
198	354
199	38
200	202
201	494
202	246
203	82
204	138
205	129
206	219
207	211
208	171
209	94
210	253
211	183
212	208
213	185
214	396
215	791
216	227
217	264
218	783
219	118
220	332
221	146
222	387
223	547
224	29
225	367
226	285
227	187
228	469
229	217
230	461
231	93
232	143
233	558
234	57
235	130
236	114
237	59
238	170
239	436
240	262
241	610
242	275
243	399
244	326
245	371
246	140
247	352
248	266
249	537
250	448
251	250
252	480
253	222
254	530
255	431
256	234
257	212
258	210
259	159
260	400
261	429
262	5
263	220
264	328
265	221
266	6
267	311
268	27
269	415
270	335
271	175
272	150
273	487
274	284
275	189
276	373
277	465
278	142
279	307
280	435
281	303
282	277
283	442
284	107
285	738
286	393
287	288
288	8
289	173
290	356
291	330
292	166
293	359
294	503
295	233
296	345
297	235
298	389
299	409
300	490
301	325
302	302
303	134
304	60
305	224
306	206
307	567
308	172
309	261
310	361
311	388
312	443
313	116
314	240
315	331
316	122
317	301
318	294
319	155
320	318
321	291
322	245
323	603
324	369
325	186
326	315
327	455
328	252
329	800
330	524
331	460
332	445
333	472
334	260
335	362
336	512
337	816
338	28
339	439
340	305
341	216
342	193
343	545
344	474
345	312
346	314
347	403
348	489
349	528
350	169
351	230
352	688
353	229
354	394
355	667
356	447
357	15
358	370
359	279
360	157
361	707
362	192
363	540
364	292
365	604
366	493
367	617
368	430
369	215
370	298
371	518
372	568
373	422
374	426
375	517
376	467
377	238
378	358
379	338
380	135
381	724
382	401
383	653
384	532
385	515
386	376
387	639
388	147
389	678
390	269
391	244
392	295
393	600
394	549
395	300
396	590
397	320
398	346
399	606
400	241
401	374
402	510
403	87
404	521
405	441
406	179
407	408
408	144
409	663
410	351
411	497
412	270
413	353
414	538
415	508
416	513
417	434
418	601
419	586
420	466
421	527
422	344
423	597
424	316
425	296
426	379
427	293
428	516
429	693
430	225
431	181
432	289
433	671
434	483
435	456
436	121
437	386
438	249
439	433
440	323
441	268
442	509
443	410
444	333
445	562
446	449
447	239
448	395
449	581
450	501
451	541
452	437
453	365
454	616
455	582
456	251
457	390
458	458
459	413
460	761
461	755
462	580
463	632
464	587
465	756
466	563
467	380
468	475
469	682
470	383
471	781
472	165
473	704
474	554
475	340
476	424
477	495
478	339
479	796
480	236
481	552
482	290
483	343
484	438
485	506
486	901
487	661
488	544
489	432
490	500
491	750
492	453
493	308
494	847
495	337
496	504
497	398
498	511
499	463
500	701
501	372
502	519
503	476
504	557
505	411
506	450
507	412
508	502
509	414
510	357
511	425
512	496
513	378
514	484
515	319
516	364
517	404
518	589
519	830
520	525
521	259
522	536
523	988
524	572
525	368
526	457
527	628
528	634
529	912
530	309
531	565
532	416
533	479
534	444
535	711
536	635
537	609
538	321
539	548
540	551
541	405
542	865
543	638
544	446
545	499
546	773
547	520
548	687
549	680
550	749
551	841
552	656
553	355
554	651
555	561
556	577
557	533
558	629
559	473
560	576
561	149
562	681
563	310
564	614
565	462
566	766
567	788
568	789
569	650
570	660
571	668
572	317
573	336
574	327
575	491
576	729
577	360
578	349
579	767
580	531
581	45
582	598
583	818
584	622
585	464
586	575
587	427
588	78
589	421
590	529
591	618
592	282
593	560
594	676
595	514
596	440
597	857
598	485
599	753
600	648
601	697
602	498
603	664
604	624
605	539
606	566
607	468
608	594
609	522
610	363
611	627
612	748
613	657
614	763
615	613
616	248
617	672
618	845
619	759
620	646
621	272
622	730
623	287
624	452
625	808
626	764
627	391
628	612
629	564
630	702
631	685
632	662
633	570
634	850
635	670
636	559
637	717
638	698
639	595
640	454
641	684
642	909
643	593
644	428
645	573
646	673
647	838
648	608
649	470
650	451
651	542
652	757
653	708
654	402
655	579
656	630
657	588
658	732
659	985
660	652
661	692
662	546
663	706
664	555
665	822
666	488
667	679
668	619
669	677
670	806
671	878
672	505
673	418
674	623
675	625
676	758
677	710
678	700
679	961
680	658
681	397
682	523
683	585
684	419
685	703
686	777
687	584
688	204
689	655
690	993
691	334
692	839
693	998
694	641
695	859
696	592
697	492
698	820
699	535
700	636
701	377
702	722
703	481
704	935
705	951
706	486
707	417
708	645
709	644
710	578
711	633
712	762
713	647
714	382
715	939
716	482
717	607
718	751
719	526
720	731
721	553
722	666
723	889
724	833
725	854
726	896
727	894
728	571
729	809
730	735
731	713
732	689
733	790
734	507
735	631
736	827
737	556
738	886
739	406
740	471
741	776
742	659
743	640
744	836
745	674
746	709
747	919
748	964
749	835
750	569
751	770
752	591
753	599
754	691
755	805
756	642
757	719
758	880
759	392
760	736
761	695
762	903
763	742
764	867
765	745
766	807
767	989
768	543
769	423
770	782
771	772
772	897
773	550
774	747
775	793
776	741
777	940
778	875
779	797
780	905
781	774
782	765
783	891
784	855
785	775
786	858
787	907
788	801
789	737
790	962
791	863
792	637
793	746
794	848
795	881
796	883
797	996
798	787
799	654
800	696
801	769
802	699
803	821
804	727
805	712
806	792
807	885
808	799
809	734
810	941
811	932
812	958
813	477
814	869
815	665
816	992
817	824
818	744
819	892
820	348
821	828
822	615
823	871
824	686
825	980
826	866
827	856
828	342
829	733
830	926
831	813
832	882
833	902
834	899
835	754
836	834
837	936
838	842
839	933
840	844
841	739
842	725
843	966
844	861
845	870
846	583
847	621
848	977
849	273
850	911
851	459
852	840
853	714
854	923
855	811
856	675
857	908
858	843
859	683
860	849
861	723
862	904
863	916
864	831
865	780
866	720
867	917
868	864
869	743
870	876
871	810
872	649
873	817
874	803
875	716
876	900
877	862
878	995
879	860
880	976
881	784
882	694
883	851
884	968
885	946
886	832
887	929
888	910
889	942
890	906
891	898
892	407
893	768
894	948
895	752
896	994
897	846
898	853
899	826
900	969
901	798
902	779
903	852
904	991
905	970
906	596
907	814
908	802
909	823
910	778
911	740
912	721
913	643
914	913
915	888
916	927
917	872
918	620
919	928
920	975
921	915
922	879
923	884
924	726
925	922
926	690
927	819
928	979
929	973
930	771
931	877
932	868
933	959
934	944
935	945
936	605
937	760
938	873
939	895
940	786
941	887
942	960
943	971
944	947
945	954
946	785
947	602
948	931
949	815
950	999
951	952
952	938
953	921
954	825
955	937
956	715
957	955
958	890
959	930
960	669
961	705
962	626
963	924
964	990
965	953
966	728
967	829
968	804
969	982
970	920
971	918
972	963
973	957
974	967
975	972
976	893
977	934
978	874
979	956
980	914
981	949
982	574
983	984
984	997
985	795
986	837
987	987
988	925
989	986
990	718
991	950
992	943
993	978
994	965
995	983
996	974
997	794
998	812
999	981

